Large Deviations in Safety-Critical Systems with Probabilistic Initial Conditions

We often rely on probabilistic measures -- e.g. event probability or expected time -- to characterize systems' safety. However, determining these quantities for extremely low-probability events is generally challenging, as standard safety methods usually struggle due to conservativeness, high-dimension scalability, tractability or numerical limitations. We address these issues by leveraging rigorous approximations grounded in the principles of Large Deviations theory. By assuming deterministic initial conditions, Large Deviations identifies a single dominant path in the low-noise limit as the most significant contributor to the rare-event probability: the instanton. We extend this result to incorporate stochastic uncertainty in the initial states, which is a common assumption in many applications. To that end, we determine an expression for the probability density of the initial states, conditioned on the unsafe rare event being observed. This expression gives access to the most probable initial conditions, as well as the most probable hitting time and path deviations, leading to the realization of the unsafe event. We demonstrate it's effectiveness by solving a high-dimensional and non-linear problem: a space collision.

==> figures/data/action_dagger.dat <==
t,y1
0,0
1,0.001746
2,0.0035543
3,0.0053863
4,0.0072435
5,0.0091276
6,0.01104
7,0.012982
8,0.014955
9,0.016961
10,0.019001
11,0.021075
12,0.023187
13,0.025335
14,0.027523
15,0.02975
16,0.032018
17,0.034328
18,0.036682
19,0.039079
20,0.041521
21,0.044008
22,0.046542
23,0.049124
24,0.051753
25,0.054431
26,0.057159
27,0.059936
28,0.062764
29,0.065643
30,0.068573
31,0.071555
32,0.074589
33,0.077676
34,0.080816
35,0.084009
36,0.087254
37,0.090554
38,0.093906
39,0.097312
40,0.10077
41,0.10428
42,0.10785
43,0.11147
44,0.11514
45,0.11886
46,0.12264
47,0.12647
48,0.13035
49,0.13428
50,0.13826
51,0.14229
52,0.14637
53,0.15049
54,0.15467
55,0.15889
56,0.16316
57,0.16747
58,0.17183
59,0.17623
60,0.18067
61,0.18515
62,0.18967
63,0.19424
64,0.19883
65,0.20347
66,0.20814
67,0.21284
68,0.21758
69,0.22234
70,0.22714
71,0.23196
72,0.23681
73,0.24168
74,0.24657
75,0.25149
76,0.25642
77,0.26138
78,0.26635
79,0.27133
80,0.27633
81,0.28133
82,0.28635
83,0.29137
84,0.2964
85,0.30143
86,0.30646
87,0.3115
88,0.31653
89,0.32155
90,0.32657
91,0.33158
92,0.33659
93,0.34158
94,0.34655
95,0.35151
96,0.35646
97,0.36138
98,0.36629
99,0.37117
100,0.37602
101,0.38085
102,0.38566
103,0.39043
104,0.39517
105,0.39988
106,0.40456
107,0.40919
108,0.41379
109,0.41836
110,0.42288
111,0.42736
112,0.43179
113,0.43619
114,0.44053
115,0.44483
116,0.44908
117,0.45329
118,0.45744
119,0.46154
120,0.46559
121,0.46959
122,0.47353
123,0.47742
124,0.48125
125,0.48503
126,0.48875
127,0.49241
128,0.49602
129,0.49957
130,0.50306
131,0.50649
132,0.50987
133,0.51318
134,0.51644
135,0.51964
136,0.52278
137,0.52586
138,0.52888
139,0.53184
140,0.53475
141,0.53759
142,0.54038
143,0.54311
144,0.54579
145,0.54841
146,0.55097
147,0.55348
148,0.55593
149,0.55833
150,0.56067
151,0.56297
152,0.56521
153,0.56739
154,0.56953
155,0.57162
156,0.57365
157,0.57564
158,0.57758
159,0.57948
160,0.58133
161,0.58313
162,0.58488
163,0.5866
164,0.58827
165,0.5899
166,0.59148
167,0.59303
168,0.59453
169,0.596
170,0.59743
171,0.59882
172,0.60017
173,0.60149
174,0.60277
175,0.60402
176,0.60523
177,0.60641
178,0.60755
179,0.60867
180,0.60975
181,0.6108
182,0.61182
183,0.61281
184,0.61377
185,0.61469
186,0.6156
187,0.61647
188,0.61731
189,0.61813
190,0.61892
191,0.61969
192,0.62042
193,0.62113
194,0.62182
195,0.62248
196,0.62312
197,0.62373
198,0.62432
199,0.62488
200,0.62542
201,0.62594
202,0.62643
203,0.62691
204,0.62735
205,0.62778
206,0.62819
207,0.62857
208,0.62893
209,0.62928
210,0.6296
211,0.6299
212,0.63018
213,0.63044
214,0.63068
215,0.6309
216,0.63109
217,0.63128
218,0.63144
219,0.63158
220,0.6317
221,0.6318
222,0.63189
223,0.63195
224,0.632
225,0.63203


==> figures/data/action_star.dat <==
t,y1
0,0
1,0.0084291
2,0.01696
3,0.025392
4,0.03373
5,0.041983
6,0.050157
7,0.058259
8,0.066297
9,0.074278
10,0.082211
11,0.090103
12,0.097963
13,0.1058
14,0.11362
15,0.12143
16,0.12924
17,0.13706
18,0.1449
19,0.15276
20,0.16066
21,0.1686
22,0.17659
23,0.18463
24,0.19275
25,0.20093
26,0.2092
27,0.21756
28,0.22601
29,0.23456
30,0.24321
31,0.25199
32,0.26088
33,0.2699
34,0.27905
35,0.28833
36,0.29776
37,0.30733
38,0.31705
39,0.32692
40,0.33695
41,0.34714
42,0.35749
43,0.36801
44,0.37869
45,0.38955
46,0.40058
47,0.41178
48,0.42316
49,0.43471
50,0.44644
51,0.45834
52,0.47043
53,0.48269
54,0.49513
55,0.50774
56,0.52053
57,0.5335
58,0.54664
59,0.55995
60,0.57343
61,0.58708
62,0.60089
63,0.61487
64,0.62901
65,0.6433
66,0.65775
67,0.67235
68,0.6871
69,0.70199
70,0.71702
71,0.73218
72,0.74748
73,0.7629
74,0.77844
75,0.7941
76,0.80987
77,0.82575
78,0.84173
79,0.8578
80,0.87397
81,0.89021
82,0.90654
83,0.92293
84,0.93939
85,0.95592
86,0.97249
87,0.98911
88,1.0058
89,1.0225
90,1.0392
91,1.0559
92,1.0727
93,1.0894
94,1.1062
95,1.1229
96,1.1397
97,1.1564
98,1.1731
99,1.1897
100,1.2064
101,1.2229
102,1.2394
103,1.2559
104,1.2723
105,1.2886
106,1.3048
107,1.321
108,1.337
109,1.353
110,1.3688
111,1.3846
112,1.4002
113,1.4157
114,1.4311
115,1.4463
116,1.4615
117,1.4764
118,1.4912
119,1.5059
120,1.5204
121,1.5348
122,1.549
123,1.563
124,1.5769
125,1.5906
126,1.6041
127,1.6175
128,1.6306
129,1.6436
130,1.6564
131,1.669
132,1.6814
133,1.6936
134,1.7056
135,1.7175
136,1.7291
137,1.7405
138,1.7518
139,1.7628
140,1.7737
141,1.7844
142,1.7948
143,1.8051
144,1.8152
145,1.8251
146,1.8348
147,1.8443
148,1.8536
149,1.8627
150,1.8716
151,1.8804
152,1.8889
153,1.8973
154,1.9055
155,1.9135
156,1.9214
157,1.9291
158,1.9366
159,1.9439
160,1.9511
161,1.9581
162,1.9649
163,1.9716
164,1.9781
165,1.9845
166,1.9907
167,1.9968
168,2.0027
169,2.0085
170,2.0141
171,2.0196
172,2.0249
173,2.0302
174,2.0352
175,2.0402
176,2.045
177,2.0497
178,2.0543
179,2.0587
180,2.0631
181,2.0673
182,2.0713
183,2.0753
184,2.0792
185,2.0829
186,2.0865
187,2.0901
188,2.0935
189,2.0968
190,2.1
191,2.1031
192,2.1061
193,2.1089
194,2.1117
195,2.1144
196,2.117
197,2.1195
198,2.1219
199,2.1242
200,2.1264
201,2.1285
202,2.1305
203,2.1324
204,2.1343
205,2.136
206,2.1377
207,2.1393
208,2.1408
209,2.1422
210,2.1435
211,2.1447
212,2.1458
213,2.1469
214,2.1479
215,2.1488
216,2.1496
217,2.1504
218,2.151
219,2.1516
220,2.1521
221,2.1525
222,2.1529
223,2.1531
224,2.1533
225,2.1534


==> figures/data/lam1_dyn.dat <==
t,l1x,l1y,l1z,l1vx,l1vy,l1vz
0,1.6843e-08,-3.6397e-08,7.1668e-08,-3.5785e-05,6.5496e-05,-2.6657e-05
1,1.8593e-08,-3.9124e-08,7.1013e-08,-3.6139e-05,6.6251e-05,-2.8084e-05
2,2.0347e-08,-4.1839e-08,7.0225e-08,-3.6528e-05,6.7061e-05,-2.9496e-05
3,2.2102e-08,-4.454e-08,6.9304e-08,-3.6953e-05,6.7925e-05,-3.0892e-05
4,2.3853e-08,-4.722e-08,6.8251e-08,-3.7412e-05,6.8842e-05,-3.2268e-05
5,2.56e-08,-4.9875e-08,6.7066e-08,-3.7907e-05,6.9813e-05,-3.3621e-05
6,2.7338e-08,-5.2502e-08,6.5748e-08,-3.8436e-05,7.0837e-05,-3.4949e-05
7,2.9065e-08,-5.5094e-08,6.4301e-08,-3.9e-05,7.1913e-05,-3.625e-05
8,3.0779e-08,-5.7649e-08,6.2723e-08,-3.9599e-05,7.3041e-05,-3.7521e-05
9,3.2476e-08,-6.0161e-08,6.1017e-08,-4.0231e-05,7.4219e-05,-3.8758e-05
10,3.4154e-08,-6.2626e-08,5.9184e-08,-4.0898e-05,7.5447e-05,-3.996e-05
11,3.5809e-08,-6.5039e-08,5.7225e-08,-4.1597e-05,7.6723e-05,-4.1125e-05
12,3.7439e-08,-6.7397e-08,5.5143e-08,-4.233e-05,7.8048e-05,-4.2249e-05
13,3.9042e-08,-6.9695e-08,5.294e-08,-4.3095e-05,7.9419e-05,-4.333e-05
14,4.0614e-08,-7.1928e-08,5.0617e-08,-4.3891e-05,8.0835e-05,-4.4365e-05
15,4.2153e-08,-7.4094e-08,4.8178e-08,-4.4719e-05,8.2296e-05,-4.5354e-05
16,4.3657e-08,-7.6188e-08,4.5625e-08,-4.5577e-05,8.3799e-05,-4.6292e-05
17,4.5122e-08,-7.8205e-08,4.2961e-08,-4.6465e-05,8.5343e-05,-4.7178e-05
18,4.6546e-08,-8.0143e-08,4.0189e-08,-4.7382e-05,8.6926e-05,-4.8009e-05
19,4.7927e-08,-8.1997e-08,3.7312e-08,-4.8327e-05,8.8548e-05,-4.8785e-05
20,4.9262e-08,-8.3765e-08,3.4333e-08,-4.9299e-05,9.0206e-05,-4.9501e-05
21,5.0549e-08,-8.5442e-08,3.1258e-08,-5.0297e-05,9.1898e-05,-5.0157e-05
22,5.1786e-08,-8.7025e-08,2.8088e-08,-5.132e-05,9.3623e-05,-5.0751e-05
23,5.297e-08,-8.8511e-08,2.4828e-08,-5.2368e-05,9.5378e-05,-5.128e-05
24,5.4098e-08,-8.9897e-08,2.1482e-08,-5.3439e-05,9.7162e-05,-5.1743e-05
25,5.517e-08,-9.1181e-08,1.8055e-08,-5.4531e-05,9.8973e-05,-5.2139e-05
26,5.6183e-08,-9.2358e-08,1.455e-08,-5.5645e-05,0.00010081,-5.2465e-05
27,5.7135e-08,-9.3427e-08,1.0973e-08,-5.6778e-05,0.00010267,-5.272e-05
28,5.8024e-08,-9.4386e-08,7.327e-09,-5.793e-05,0.00010455,-5.2904e-05
29,5.8849e-08,-9.5232e-08,3.618e-09,-5.9099e-05,0.00010644,-5.3013e-05
30,5.9607e-08,-9.5962e-08,-1.4932e-10,-6.0284e-05,0.00010835,-5.3048e-05
31,6.0298e-08,-9.6575e-08,-3.9701e-09,-6.1483e-05,0.00011028,-5.3007e-05
32,6.0919e-08,-9.707e-08,-7.8393e-09,-6.2695e-05,0.00011222,-5.2889e-05
33,6.1469e-08,-9.7444e-08,-1.1752e-08,-6.3919e-05,0.00011416,-5.2693e-05
34,6.1948e-08,-9.7696e-08,-1.5702e-08,-6.5153e-05,0.00011611,-5.2418e-05
35,6.2354e-08,-9.7825e-08,-1.9684e-08,-6.6396e-05,0.00011807,-5.2065e-05
36,6.2685e-08,-9.7829e-08,-2.3694e-08,-6.7647e-05,0.00012003,-5.1631e-05
37,6.2941e-08,-9.7709e-08,-2.7726e-08,-6.8903e-05,0.00012198,-5.1117e-05
38,6.3122e-08,-9.7462e-08,-3.1773e-08,-7.0164e-05,0.00012393,-5.0522e-05
39,6.3225e-08,-9.709e-08,-3.5831e-08,-7.1428e-05,0.00012588,-4.9846e-05
40,6.3251e-08,-9.659e-08,-3.9894e-08,-7.2693e-05,0.00012782,-4.9088e-05
41,6.32e-08,-9.5964e-08,-4.3956e-08,-7.3957e-05,0.00012974,-4.825e-05
42,6.307e-08,-9.5211e-08,-4.8012e-08,-7.522e-05,0.00013165,-4.733e-05
43,6.2862e-08,-9.4331e-08,-5.2056e-08,-7.648e-05,0.00013355,-4.633e-05
44,6.2575e-08,-9.3326e-08,-5.6082e-08,-7.7734e-05,0.00013543,-4.5248e-05
45,6.2209e-08,-9.2194e-08,-6.0085e-08,-7.8982e-05,0.00013728,-4.4086e-05
46,6.1765e-08,-9.0939e-08,-6.4059e-08,-8.0222e-05,0.00013911,-4.2845e-05
47,6.1242e-08,-8.9559e-08,-6.7999e-08,-8.1452e-05,0.00014092,-4.1524e-05
48,6.0641e-08,-8.8057e-08,-7.1899e-08,-8.2671e-05,0.00014269,-4.0125e-05
49,5.9962e-08,-8.6434e-08,-7.5752e-08,-8.3877e-05,0.00014444,-3.8649e-05
50,5.9206e-08,-8.4692e-08,-7.9555e-08,-8.5069e-05,0.00014615,-3.7095e-05
51,5.8373e-08,-8.2831e-08,-8.3302e-08,-8.6245e-05,0.00014783,-3.5467e-05
52,5.7464e-08,-8.0855e-08,-8.6987e-08,-8.7403e-05,0.00014946,-3.3764e-05
53,5.6481e-08,-7.8765e-08,-9.0605e-08,-8.8543e-05,0.00015106,-3.1988e-05
54,5.5424e-08,-7.6563e-08,-9.4151e-08,-8.9662e-05,0.00015261,-3.014e-05
55,5.4293e-08,-7.4252e-08,-9.762e-08,-9.0759e-05,0.00015412,-2.8222e-05
56,5.3091e-08,-7.1834e-08,-1.0101e-07,-9.1833e-05,0.00015558,-2.6236e-05
57,5.1819e-08,-6.9313e-08,-1.0431e-07,-9.2883e-05,0.00015699,-2.4183e-05
58,5.0477e-08,-6.6691e-08,-1.0751e-07,-9.3906e-05,0.00015835,-2.2064e-05
59,4.9068e-08,-6.3971e-08,-1.1063e-07,-9.4901e-05,0.00015966,-1.9883e-05
60,4.7594e-08,-6.1156e-08,-1.1364e-07,-9.5868e-05,0.00016091,-1.764e-05
61,4.6055e-08,-5.8249e-08,-1.1654e-07,-9.6805e-05,0.00016211,-1.5338e-05
62,4.4454e-08,-5.5255e-08,-1.1934e-07,-9.771e-05,0.00016324,-1.2979e-05
63,4.2792e-08,-5.2177e-08,-1.2203e-07,-9.8582e-05,0.00016432,-1.0565e-05
64,4.1072e-08,-4.9018e-08,-1.2459e-07,-9.9421e-05,0.00016533,-8.0985e-06
65,3.9295e-08,-4.5782e-08,-1.2704e-07,-0.00010022,0.00016628,-5.5819e-06
66,3.7464e-08,-4.2474e-08,-1.2936e-07,-0.00010099,0.00016716,-3.0176e-06
67,3.5581e-08,-3.9097e-08,-1.3156e-07,-0.00010172,0.00016797,-4.0817e-07
68,3.3649e-08,-3.5655e-08,-1.3363e-07,-0.00010242,0.00016872,2.2439e-06
69,3.1668e-08,-3.2153e-08,-1.3556e-07,-0.00010307,0.0001694,4.9359e-06
70,2.9643e-08,-2.8596e-08,-1.3735e-07,-0.00010368,0.00017001,7.6653e-06
71,2.7576e-08,-2.4986e-08,-1.3901e-07,-0.00010425,0.00017054,1.0429e-05
72,2.5469e-08,-2.133e-08,-1.4052e-07,-0.00010478,0.00017101,1.3225e-05
73,2.3324e-08,-1.7632e-08,-1.419e-07,-0.00010527,0.0001714,1.6049e-05
74,2.1145e-08,-1.3895e-08,-1.4312e-07,-0.00010572,0.00017171,1.89e-05
75,1.8934e-08,-1.0126e-08,-1.442e-07,-0.00010612,0.00017195,2.1773e-05
76,1.6694e-08,-6.3283e-09,-1.4513e-07,-0.00010647,0.00017212,2.4667e-05
77,1.4427e-08,-2.507e-09,-1.4591e-07,-0.00010679,0.00017221,2.7577e-05
78,1.2137e-08,1.3331e-09,-1.4655e-07,-0.00010705,0.00017222,3.0502e-05
79,9.8266e-09,5.1872e-09,-1.4702e-07,-0.00010727,0.00017215,3.3438e-05
80,7.4983e-09,9.0504e-09,-1.4735e-07,-0.00010744,0.00017201,3.6382e-05
81,5.1551e-09,1.2918e-08,-1.4752e-07,-0.00010757,0.00017179,3.9331e-05
82,2.8e-09,1.6785e-08,-1.4754e-07,-0.00010765,0.00017149,4.2282e-05
83,4.3601e-10,2.0647e-08,-1.4741e-07,-0.00010768,0.00017112,4.5232e-05
84,-1.934e-09,2.4498e-08,-1.4712e-07,-0.00010767,0.00017067,4.8177e-05
85,-4.3072e-09,2.8335e-08,-1.4668e-07,-0.00010761,0.00017014,5.1116e-05
86,-6.6804e-09,3.2152e-08,-1.4609e-07,-0.0001075,0.00016953,5.4044e-05
87,-9.0509e-09,3.5944e-08,-1.4535e-07,-0.00010734,0.00016885,5.6958e-05
88,-1.1416e-08,3.9708e-08,-1.4446e-07,-0.00010713,0.0001681,5.9857e-05
89,-1.3772e-08,4.3437e-08,-1.4342e-07,-0.00010688,0.00016726,6.2736e-05
90,-1.6116e-08,4.7129e-08,-1.4223e-07,-0.00010658,0.00016636,6.5593e-05
91,-1.8447e-08,5.0777e-08,-1.409e-07,-0.00010624,0.00016538,6.8424e-05
92,-2.076e-08,5.4379e-08,-1.3942e-07,-0.00010585,0.00016433,7.1227e-05
93,-2.3052e-08,5.7929e-08,-1.378e-07,-0.00010541,0.00016321,7.4e-05
94,-2.5323e-08,6.1423e-08,-1.3604e-07,-0.00010492,0.00016201,7.6739e-05
95,-2.7567e-08,6.4857e-08,-1.3415e-07,-0.00010439,0.00016075,7.9441e-05
96,-2.9784e-08,6.8227e-08,-1.3212e-07,-0.00010382,0.00015942,8.2104e-05
97,-3.1969e-08,7.153e-08,-1.2996e-07,-0.0001032,0.00015802,8.4725e-05
98,-3.4122e-08,7.476e-08,-1.2768e-07,-0.00010254,0.00015656,8.7301e-05
99,-3.6238e-08,7.7915e-08,-1.2526e-07,-0.00010184,0.00015503,8.9831e-05
100,-3.8316e-08,8.099e-08,-1.2273e-07,-0.00010109,0.00015344,9.2311e-05
101,-4.0354e-08,8.3983e-08,-1.2008e-07,-0.00010031,0.00015179,9.4739e-05
102,-4.2348e-08,8.689e-08,-1.1731e-07,-9.9479e-05,0.00015008,9.7113e-05
103,-4.4297e-08,8.9708e-08,-1.1443e-07,-9.8612e-05,0.00014832,9.9431e-05
104,-4.6198e-08,9.2434e-08,-1.1145e-07,-9.7707e-05,0.00014649,0.00010169
105,-4.805e-08,9.5064e-08,-1.0836e-07,-9.6765e-05,0.00014462,0.00010389
106,-4.9851e-08,9.7597e-08,-1.0518e-07,-9.5786e-05,0.00014269,0.00010602
107,-5.1598e-08,1.0003e-07,-1.019e-07,-9.4771e-05,0.00014072,0.00010809
108,-5.329e-08,1.0236e-07,-9.8534e-08,-9.3722e-05,0.00013869,0.0001101
109,-5.4924e-08,1.0458e-07,-9.5082e-08,-9.264e-05,0.00013662,0.00011204
110,-5.65e-08,1.067e-07,-9.155e-08,-9.1526e-05,0.00013451,0.0001139
111,-5.8016e-08,1.087e-07,-8.7942e-08,-9.038e-05,0.00013236,0.0001157
112,-5.947e-08,1.106e-07,-8.4264e-08,-8.9205e-05,0.00013016,0.00011742
113,-6.0861e-08,1.1238e-07,-8.052e-08,-8.8002e-05,0.00012793,0.00011907
114,-6.2187e-08,1.1405e-07,-7.6716e-08,-8.6771e-05,0.00012567,0.00012064
115,-6.3448e-08,1.156e-07,-7.2856e-08,-8.5515e-05,0.00012337,0.00012214
116,-6.4643e-08,1.1704e-07,-6.8946e-08,-8.4234e-05,0.00012104,0.00012355
117,-6.577e-08,1.1836e-07,-6.499e-08,-8.293e-05,0.00011869,0.00012489
118,-6.6829e-08,1.1956e-07,-6.0994e-08,-8.1604e-05,0.00011631,0.00012615
119,-6.7818e-08,1.2064e-07,-5.6963e-08,-8.0257e-05,0.00011391,0.00012733
120,-6.8738e-08,1.216e-07,-5.2903e-08,-7.8891e-05,0.00011149,0.00012843
121,-6.9588e-08,1.2244e-07,-4.8817e-08,-7.7508e-05,0.00010905,0.00012945
122,-7.0366e-08,1.2317e-07,-4.4712e-08,-7.6108e-05,0.00010659,0.00013038
123,-7.1074e-08,1.2377e-07,-4.0593e-08,-7.4694e-05,0.00010412,0.00013124
124,-7.1711e-08,1.2426e-07,-3.6465e-08,-7.3266e-05,0.00010164,0.00013201
125,-7.2277e-08,1.2462e-07,-3.2333e-08,-7.1826e-05,9.915e-05,0.0001327
126,-7.2771e-08,1.2487e-07,-2.8202e-08,-7.0375e-05,9.6655e-05,0.0001333
127,-7.3194e-08,1.25e-07,-2.4078e-08,-6.8915e-05,9.4156e-05,0.00013382
128,-7.3546e-08,1.2502e-07,-1.9965e-08,-6.7448e-05,9.1656e-05,0.00013426
129,-7.3828e-08,1.2492e-07,-1.5867e-08,-6.5974e-05,8.9156e-05,0.00013462
130,-7.4039e-08,1.247e-07,-1.1791e-08,-6.4495e-05,8.666e-05,0.0001349
131,-7.4181e-08,1.2438e-07,-7.7411e-09,-6.3013e-05,8.4169e-05,0.00013509
132,-7.4253e-08,1.2394e-07,-3.7215e-09,-6.1528e-05,8.1685e-05,0.00013521
133,-7.4258e-08,1.234e-07,2.6279e-10,-6.0043e-05,7.9212e-05,0.00013524
134,-7.4195e-08,1.2275e-07,4.2073e-09,-5.8559e-05,7.675e-05,0.0001352
135,-7.4066e-08,1.2199e-07,8.1077e-09,-5.7076e-05,7.4302e-05,0.00013508
136,-7.3871e-08,1.2114e-07,1.196e-08,-5.5596e-05,7.1871e-05,0.00013487
137,-7.3612e-08,1.2018e-07,1.5759e-08,-5.4121e-05,6.9457e-05,0.0001346
138,-7.3289e-08,1.1912e-07,1.9501e-08,-5.2652e-05,6.7064e-05,0.00013424
139,-7.2905e-08,1.1797e-07,2.3183e-08,-5.119e-05,6.4693e-05,0.00013382
140,-7.246e-08,1.1673e-07,2.68e-08,-4.9737e-05,6.2346e-05,0.00013332
141,-7.1956e-08,1.154e-07,3.0348e-08,-4.8292e-05,6.0025e-05,0.00013275
142,-7.1395e-08,1.1398e-07,3.3825e-08,-4.6859e-05,5.7731e-05,0.0001321
143,-7.0778e-08,1.1248e-07,3.7228e-08,-4.5437e-05,5.5466e-05,0.00013139
144,-7.0106e-08,1.109e-07,4.0551e-08,-4.4028e-05,5.3232e-05,0.00013062
145,-6.9382e-08,1.0924e-07,4.3794e-08,-4.2633e-05,5.103e-05,0.00012977
146,-6.8607e-08,1.0751e-07,4.6952e-08,-4.1253e-05,4.8863e-05,0.00012886
147,-6.7783e-08,1.0571e-07,5.0023e-08,-3.9889e-05,4.673e-05,0.00012789
148,-6.6913e-08,1.0384e-07,5.3005e-08,-3.8542e-05,4.4634e-05,0.00012686
149,-6.5997e-08,1.0191e-07,5.5894e-08,-3.7213e-05,4.2577e-05,0.00012577
150,-6.5038e-08,9.9924e-08,5.869e-08,-3.5902e-05,4.0558e-05,0.00012463
151,-6.4039e-08,9.7878e-08,6.139e-08,-3.4612e-05,3.858e-05,0.00012343
152,-6.3e-08,9.5781e-08,6.3992e-08,-3.3341e-05,3.6644e-05,0.00012217
153,-6.1925e-08,9.3635e-08,6.6495e-08,-3.2092e-05,3.4749e-05,0.00012087
154,-6.0816e-08,9.1445e-08,6.8897e-08,-3.0864e-05,3.2898e-05,0.00011951
155,-5.9674e-08,8.9214e-08,7.1196e-08,-2.9659e-05,3.1092e-05,0.00011811
156,-5.8502e-08,8.6946e-08,7.3392e-08,-2.8478e-05,2.933e-05,0.00011667
157,-5.7302e-08,8.4646e-08,7.5485e-08,-2.7319e-05,2.7614e-05,0.00011518
158,-5.6077e-08,8.2316e-08,7.7472e-08,-2.6186e-05,2.5944e-05,0.00011365
159,-5.4828e-08,7.9961e-08,7.9354e-08,-2.5077e-05,2.4322e-05,0.00011208
160,-5.3558e-08,7.7584e-08,8.1131e-08,-2.3993e-05,2.2746e-05,0.00011048
161,-5.227e-08,7.519e-08,8.2802e-08,-2.2934e-05,2.1218e-05,0.00010884
162,-5.0965e-08,7.2782e-08,8.4367e-08,-2.1902e-05,1.9739e-05,0.00010716
163,-4.9646e-08,7.0363e-08,8.5828e-08,-2.0896e-05,1.8307e-05,0.00010546
164,-4.8316e-08,6.7938e-08,8.7183e-08,-1.9916e-05,1.6924e-05,0.00010373
165,-4.6975e-08,6.5511e-08,8.8434e-08,-1.8963e-05,1.559e-05,0.00010198
166,-4.5627e-08,6.3084e-08,8.9581e-08,-1.8037e-05,1.4304e-05,0.0001002
167,-4.4274e-08,6.0662e-08,9.0626e-08,-1.7138e-05,1.3066e-05,9.8393e-05
168,-4.2919e-08,5.8247e-08,9.157e-08,-1.6266e-05,1.1877e-05,9.6571e-05
169,-4.1562e-08,5.5844e-08,9.2414e-08,-1.5422e-05,1.0736e-05,9.4731e-05
170,-4.0206e-08,5.3456e-08,9.316e-08,-1.4604e-05,9.6434e-06,9.2875e-05
171,-3.8854e-08,5.1085e-08,9.3808e-08,-1.3813e-05,8.598e-06,9.1005e-05
172,-3.7508e-08,4.8736e-08,9.4362e-08,-1.305e-05,7.5999e-06,8.9123e-05
173,-3.6169e-08,4.6411e-08,9.4823e-08,-1.2313e-05,6.6485e-06,8.7231e-05
174,-3.4839e-08,4.4113e-08,9.5192e-08,-1.1603e-05,5.7433e-06,8.5331e-05
175,-3.3521e-08,4.1845e-08,9.5474e-08,-1.0919e-05,4.8837e-06,8.3424e-05
176,-3.2216e-08,3.961e-08,9.5669e-08,-1.0262e-05,4.0693e-06,8.1513e-05
177,-3.0926e-08,3.7411e-08,9.578e-08,-9.6305e-06,3.2991e-06,7.9598e-05
178,-2.9652e-08,3.525e-08,9.581e-08,-9.0248e-06,2.5726e-06,7.7682e-05
179,-2.8397e-08,3.3129e-08,9.5762e-08,-8.4443e-06,1.8889e-06,7.5766e-05
180,-2.7162e-08,3.1051e-08,9.5639e-08,-7.8887e-06,1.2471e-06,7.3852e-05
181,-2.5949e-08,2.9018e-08,9.5444e-08,-7.3577e-06,6.465e-07,7.1941e-05
182,-2.4758e-08,2.7033e-08,9.5179e-08,-6.8506e-06,8.6074e-08,7.0035e-05
183,-2.3592e-08,2.5096e-08,9.4848e-08,-6.3672e-06,-4.3513e-07,6.8134e-05
184,-2.2451e-08,2.321e-08,9.4455e-08,-5.9068e-06,-9.1811e-07,6.6241e-05
185,-2.1338e-08,2.1377e-08,9.4002e-08,-5.469e-06,-1.3639e-06,6.4356e-05
186,-2.0252e-08,1.9597e-08,9.3493e-08,-5.0531e-06,-1.7735e-06,6.2481e-05
187,-1.9196e-08,1.7873e-08,9.2932e-08,-4.6587e-06,-2.1482e-06,6.0617e-05
188,-1.8169e-08,1.6205e-08,9.2322e-08,-4.2851e-06,-2.4888e-06,5.8764e-05
189,-1.7174e-08,1.4595e-08,9.1667e-08,-3.9317e-06,-2.7968e-06,5.6924e-05
190,-1.621e-08,1.3043e-08,9.097e-08,-3.5979e-06,-3.073e-06,5.5098e-05
191,-1.5279e-08,1.155e-08,9.0235e-08,-3.2831e-06,-3.3189e-06,5.3286e-05
192,-1.4381e-08,1.0118e-08,8.9467e-08,-2.9865e-06,-3.5355e-06,5.1489e-05
193,-1.3516e-08,8.7448e-09,8.8668e-08,-2.7076e-06,-3.724e-06,4.9707e-05
194,-1.2686e-08,7.4326e-09,8.7842e-08,-2.4457e-06,-3.8856e-06,4.7942e-05
195,-1.189e-08,6.181e-09,8.6993e-08,-2.2e-06,-4.0217e-06,4.6194e-05
196,-1.1129e-08,4.99e-09,8.6125e-08,-1.9698e-06,-4.1333e-06,4.4463e-05
197,-1.0403e-08,3.8595e-09,8.5242e-08,-1.7546e-06,-4.2217e-06,4.2749e-05
198,-9.7111e-09,2.7892e-09,8.4347e-08,-1.5535e-06,-4.2881e-06,4.1053e-05
199,-9.0547e-09,1.7786e-09,8.3444e-08,-1.3659e-06,-4.3337e-06,3.9375e-05
200,-8.433e-09,8.2716e-10,8.2536e-08,-1.1911e-06,-4.3596e-06,3.7715e-05
201,-7.8459e-09,-6.5969e-11,8.1628e-08,-1.0283e-06,-4.3671e-06,3.6074e-05
202,-7.2932e-09,-9.0163e-10,8.0723e-08,-8.7701e-07,-4.3574e-06,3.445e-05
203,-6.7744e-09,-1.6809e-09,7.9824e-08,-7.3639e-07,-4.3314e-06,3.2845e-05
204,-6.2891e-09,-2.4048e-09,7.8935e-08,-6.0581e-07,-4.2905e-06,3.1257e-05
205,-5.8367e-09,-3.0748e-09,7.8058e-08,-4.846e-07,-4.2356e-06,2.9687e-05
206,-5.4166e-09,-3.6923e-09,7.7199e-08,-3.7212e-07,-4.1679e-06,2.8135e-05
207,-5.0281e-09,-4.2588e-09,7.6358e-08,-2.6773e-07,-4.0883e-06,2.6599e-05
208,-4.6703e-09,-4.776e-09,7.5541e-08,-1.7079e-07,-3.9978e-06,2.508e-05
209,-4.3425e-09,-5.2458e-09,7.4749e-08,-8.0713e-08,-3.8975e-06,2.3577e-05
210,-4.0435e-09,-5.6699e-09,7.3986e-08,3.0984e-09,-3.7883e-06,2.209e-05
211,-3.7724e-09,-6.0506e-09,7.3254e-08,8.1211e-08,-3.671e-06,2.0618e-05
212,-3.528e-09,-6.3899e-09,7.2556e-08,1.5417e-07,-3.5466e-06,1.916e-05
213,-3.3093e-09,-6.6901e-09,7.1895e-08,2.225e-07,-3.4157e-06,1.7715e-05
214,-3.1149e-09,-6.9534e-09,7.1273e-08,2.8671e-07,-3.2792e-06,1.6284e-05
215,-2.9435e-09,-7.1824e-09,7.0692e-08,3.4725e-07,-3.1378e-06,1.4864e-05
216,-2.7937e-09,-7.3795e-09,7.0154e-08,4.0459e-07,-2.9921e-06,1.3456e-05
217,-2.6642e-09,-7.5474e-09,6.9662e-08,4.5914e-07,-2.8428e-06,1.2058e-05
218,-2.5534e-09,-7.6887e-09,6.9218e-08,5.1128e-07,-2.6904e-06,1.0669e-05
219,-2.4597e-09,-7.8062e-09,6.8822e-08,5.6139e-07,-2.5354e-06,9.2886e-06
220,-2.3817e-09,-7.9026e-09,6.8476e-08,6.0977e-07,-2.3783e-06,7.9157e-06
221,-2.3175e-09,-7.9808e-09,6.8183e-08,6.5674e-07,-2.2194e-06,6.5492e-06
222,-2.2657e-09,-8.0438e-09,6.7943e-08,7.0256e-07,-2.0592e-06,5.1881e-06
223,-2.2244e-09,-8.0944e-09,6.7757e-08,7.4744e-07,-1.8978e-06,3.8312e-06
224,-2.1918e-09,-8.1357e-09,6.7626e-08,7.9159e-07,-1.7354e-06,2.4774e-06
225,-2.1663e-09,-8.1708e-09,6.755e-08,8.3516e-07,-1.5724e-06,1.1258e-06


==> figures/data/lam1_num.dat <==
t,l1x,l1y,l1z,l1vx,l1vy,l1vz
1,1.6843e-08,-3.6397e-08,7.1668e-08,-3.5785e-05,6.5496e-05,-2.6657e-05
2,1.8592e-08,-3.9121e-08,7.1009e-08,-3.614e-05,6.6252e-05,-2.8083e-05
3,2.0345e-08,-4.1834e-08,7.0217e-08,-3.653e-05,6.7063e-05,-2.9495e-05
4,2.2097e-08,-4.4531e-08,6.9292e-08,-3.6955e-05,6.7928e-05,-3.089e-05
5,2.3847e-08,-4.7208e-08,6.8234e-08,-3.7416e-05,6.8847e-05,-3.2265e-05
6,2.5592e-08,-4.986e-08,6.7045e-08,-3.7911e-05,6.9819e-05,-3.3618e-05
7,2.7328e-08,-5.2483e-08,6.5724e-08,-3.8441e-05,7.0844e-05,-3.4945e-05
8,2.9054e-08,-5.5072e-08,6.4272e-08,-3.9006e-05,7.1921e-05,-3.6244e-05
9,3.0765e-08,-5.7622e-08,6.2691e-08,-3.9605e-05,7.3049e-05,-3.7513e-05
10,3.246e-08,-6.0129e-08,6.0982e-08,-4.0238e-05,7.4228e-05,-3.875e-05
11,3.4135e-08,-6.259e-08,5.9145e-08,-4.0905e-05,7.5456e-05,-3.995e-05
12,3.5787e-08,-6.4998e-08,5.7184e-08,-4.1605e-05,7.6734e-05,-4.1113e-05
13,3.7415e-08,-6.7351e-08,5.5099e-08,-4.2338e-05,7.8058e-05,-4.2235e-05
14,3.9015e-08,-6.9644e-08,5.2893e-08,-4.3103e-05,7.943e-05,-4.3314e-05
15,4.0584e-08,-7.1872e-08,5.0568e-08,-4.39e-05,8.0846e-05,-4.4347e-05
16,4.212e-08,-7.4032e-08,4.8127e-08,-4.4727e-05,8.2306e-05,-4.5333e-05
17,4.362e-08,-7.612e-08,4.5571e-08,-4.5586e-05,8.3809e-05,-4.6269e-05
18,4.5082e-08,-7.8132e-08,4.2906e-08,-4.6473e-05,8.5353e-05,-4.7153e-05
19,4.6502e-08,-8.0064e-08,4.0132e-08,-4.739e-05,8.6936e-05,-4.7982e-05
20,4.7879e-08,-8.1912e-08,3.7254e-08,-4.8335e-05,8.8556e-05,-4.8754e-05
21,4.9211e-08,-8.3673e-08,3.4275e-08,-4.9306e-05,9.0213e-05,-4.9468e-05
22,5.0494e-08,-8.5343e-08,3.1199e-08,-5.0304e-05,9.1904e-05,-5.0122e-05
23,5.1726e-08,-8.692e-08,2.8029e-08,-5.1327e-05,9.3628e-05,-5.0712e-05
24,5.2906e-08,-8.8399e-08,2.4769e-08,-5.2374e-05,9.5382e-05,-5.1239e-05
25,5.403e-08,-8.9778e-08,2.1424e-08,-5.3444e-05,9.7165e-05,-5.1699e-05
26,5.5098e-08,-9.1055e-08,1.7997e-08,-5.4536e-05,9.8974e-05,-5.2092e-05
27,5.6106e-08,-9.2225e-08,1.4493e-08,-5.5648e-05,0.00010081,-5.2415e-05
28,5.7054e-08,-9.3287e-08,1.0917e-08,-5.6781e-05,0.00010266,-5.2668e-05
29,5.7939e-08,-9.4239e-08,7.2737e-09,-5.7931e-05,0.00010454,-5.2848e-05
30,5.8758e-08,-9.5077e-08,3.5671e-09,-5.9099e-05,0.00010643,-5.2954e-05
31,5.9512e-08,-9.58e-08,-1.976e-10,-6.0282e-05,0.00010834,-5.2986e-05
32,6.0198e-08,-9.6406e-08,-4.0153e-09,-6.1479e-05,0.00011026,-5.2942e-05
33,6.0815e-08,-9.6893e-08,-7.881e-09,-6.269e-05,0.0001122,-5.2822e-05
34,6.136e-08,-9.726e-08,-1.1789e-08,-6.3912e-05,0.00011414,-5.2623e-05
35,6.1834e-08,-9.7505e-08,-1.5735e-08,-6.5144e-05,0.00011609,-5.2346e-05
36,6.2235e-08,-9.7626e-08,-1.9713e-08,-6.6385e-05,0.00011804,-5.1989e-05
37,6.2562e-08,-9.7624e-08,-2.3718e-08,-6.7633e-05,0.00011999,-5.1553e-05
38,6.2813e-08,-9.7496e-08,-2.7744e-08,-6.8887e-05,0.00012194,-5.1036e-05
39,6.2989e-08,-9.7242e-08,-3.1785e-08,-7.0146e-05,0.00012389,-5.0439e-05
40,6.3088e-08,-9.6862e-08,-3.5837e-08,-7.1407e-05,0.00012583,-4.9761e-05
41,6.3109e-08,-9.6356e-08,-3.9893e-08,-7.2669e-05,0.00012776,-4.9002e-05
42,6.3053e-08,-9.5723e-08,-4.3948e-08,-7.393e-05,0.00012968,-4.8161e-05
43,6.2918e-08,-9.4963e-08,-4.7996e-08,-7.519e-05,0.00013159,-4.724e-05
44,6.2705e-08,-9.4077e-08,-5.2032e-08,-7.6446e-05,0.00013348,-4.6237e-05
45,6.2414e-08,-9.3065e-08,-5.6049e-08,-7.7698e-05,0.00013535,-4.5154e-05
46,6.2044e-08,-9.1928e-08,-6.0043e-08,-7.8942e-05,0.0001372,-4.3992e-05
47,6.1595e-08,-9.0666e-08,-6.4008e-08,-8.0178e-05,0.00013903,-4.2749e-05
48,6.1068e-08,-8.9281e-08,-6.7937e-08,-8.1405e-05,0.00014083,-4.1427e-05
49,6.0463e-08,-8.7773e-08,-7.1827e-08,-8.262e-05,0.0001426,-4.0028e-05
50,5.978e-08,-8.6145e-08,-7.567e-08,-8.3822e-05,0.00014434,-3.8551e-05
51,5.902e-08,-8.4397e-08,-7.9462e-08,-8.501e-05,0.00014604,-3.6998e-05
52,5.8183e-08,-8.2532e-08,-8.3197e-08,-8.6182e-05,0.00014771,-3.5369e-05
53,5.7271e-08,-8.0551e-08,-8.687e-08,-8.7336e-05,0.00014934,-3.3666e-05
54,5.6284e-08,-7.8457e-08,-9.0475e-08,-8.8471e-05,0.00015093,-3.1891e-05
55,5.5224e-08,-7.6251e-08,-9.4008e-08,-8.9586e-05,0.00015247,-3.0044e-05
56,5.409e-08,-7.3937e-08,-9.7464e-08,-9.0678e-05,0.00015397,-2.8128e-05
57,5.2885e-08,-7.1516e-08,-1.0084e-07,-9.1748e-05,0.00015543,-2.6143e-05
58,5.161e-08,-6.8992e-08,-1.0412e-07,-9.2792e-05,0.00015683,-2.4091e-05
59,5.0266e-08,-6.6367e-08,-1.0732e-07,-9.381e-05,0.00015818,-2.1975e-05
60,4.8855e-08,-6.3645e-08,-1.1042e-07,-9.4801e-05,0.00015948,-1.9796e-05
61,4.7378e-08,-6.0829e-08,-1.1341e-07,-9.5762e-05,0.00016073,-1.7556e-05
62,4.5837e-08,-5.7921e-08,-1.163e-07,-9.6694e-05,0.00016191,-1.5257e-05
63,4.4235e-08,-5.4926e-08,-1.1909e-07,-9.7594e-05,0.00016304,-1.2902e-05
64,4.2572e-08,-5.1847e-08,-1.2176e-07,-9.8461e-05,0.00016411,-1.0492e-05
65,4.085e-08,-4.8689e-08,-1.2431e-07,-9.9295e-05,0.00016511,-8.0299e-06
66,3.9073e-08,-4.5454e-08,-1.2674e-07,-0.00010009,0.00016605,-5.518e-06
67,3.7241e-08,-4.2146e-08,-1.2904e-07,-0.00010086,0.00016692,-2.9589e-06
68,3.5358e-08,-3.8771e-08,-1.3122e-07,-0.00010158,0.00016773,-3.5486e-07
69,3.3426e-08,-3.5331e-08,-1.3327e-07,-0.00010227,0.00016847,2.2914e-06
70,3.1446e-08,-3.1832e-08,-1.3519e-07,-0.00010292,0.00016914,4.9771e-06
71,2.9421e-08,-2.8277e-08,-1.3697e-07,-0.00010352,0.00016974,7.6998e-06
72,2.7355e-08,-2.4672e-08,-1.3861e-07,-0.00010409,0.00017027,1.0457e-05
73,2.5249e-08,-2.102e-08,-1.401e-07,-0.00010461,0.00017072,1.3245e-05
74,2.3106e-08,-1.7326e-08,-1.4146e-07,-0.0001051,0.00017111,1.6061e-05
75,2.0929e-08,-1.3595e-08,-1.4267e-07,-0.00010554,0.00017141,1.8903e-05
76,1.872e-08,-9.8311e-09,-1.4373e-07,-0.00010593,0.00017165,2.1768e-05
77,1.6482e-08,-6.0397e-09,-1.4464e-07,-0.00010628,0.0001718,2.4652e-05
78,1.4219e-08,-2.2252e-09,-1.4541e-07,-0.00010659,0.00017188,2.7554e-05
79,1.1932e-08,1.6075e-09,-1.4602e-07,-0.00010685,0.00017189,3.0469e-05
80,9.6248e-09,5.4536e-09,-1.4648e-07,-0.00010706,0.00017181,3.3394e-05
81,7.3004e-09,9.3083e-09,-1.4679e-07,-0.00010723,0.00017166,3.6327e-05
82,4.9615e-09,1.3167e-08,-1.4695e-07,-0.00010735,0.00017144,3.9265e-05
83,2.6111e-09,1.7024e-08,-1.4695e-07,-0.00010743,0.00017113,4.2204e-05
84,2.5203e-10,2.0876e-08,-1.468e-07,-0.00010746,0.00017075,4.5142e-05
85,-2.1127e-09,2.4716e-08,-1.465e-07,-0.00010744,0.0001703,4.8075e-05
86,-4.4801e-09,2.8542e-08,-1.4604e-07,-0.00010737,0.00016976,5.1e-05
87,-6.8474e-09,3.2347e-08,-1.4544e-07,-0.00010725,0.00016915,5.3915e-05
88,-9.2114e-09,3.6127e-08,-1.4468e-07,-0.00010709,0.00016846,5.6816e-05
89,-1.1569e-08,3.9877e-08,-1.4377e-07,-0.00010688,0.0001677,5.9701e-05
90,-1.3918e-08,4.3594e-08,-1.4272e-07,-0.00010663,0.00016686,6.2565e-05
91,-1.6256e-08,4.7271e-08,-1.4151e-07,-0.00010632,0.00016595,6.5407e-05
92,-1.8578e-08,5.0905e-08,-1.4017e-07,-0.00010597,0.00016497,6.8223e-05
93,-2.0883e-08,5.4491e-08,-1.3868e-07,-0.00010558,0.00016391,7.1011e-05
94,-2.3167e-08,5.8026e-08,-1.3704e-07,-0.00010514,0.00016279,7.3768e-05
95,-2.5429e-08,6.1504e-08,-1.3527e-07,-0.00010465,0.00016159,7.649e-05
96,-2.7664e-08,6.4921e-08,-1.3337e-07,-0.00010412,0.00016032,7.9176e-05
97,-2.9871e-08,6.8275e-08,-1.3133e-07,-0.00010354,0.00015899,8.1822e-05
98,-3.2047e-08,7.1559e-08,-1.2915e-07,-0.00010292,0.00015759,8.4426e-05
99,-3.4189e-08,7.4772e-08,-1.2686e-07,-0.00010226,0.00015613,8.6985e-05
100,-3.6295e-08,7.7908e-08,-1.2443e-07,-0.00010155,0.0001546,8.9497e-05
101,-3.8363e-08,8.0965e-08,-1.2189e-07,-0.0001008,0.00015301,9.1959e-05
102,-4.0389e-08,8.3939e-08,-1.1923e-07,-0.00010001,0.00015136,9.4369e-05
103,-4.2372e-08,8.6826e-08,-1.1645e-07,-9.9186e-05,0.00014965,9.6725e-05
104,-4.4309e-08,8.9624e-08,-1.1357e-07,-9.8318e-05,0.00014788,9.9024e-05
105,-4.6199e-08,9.2329e-08,-1.1057e-07,-9.7412e-05,0.00014606,0.00010126
106,-4.8039e-08,9.4939e-08,-1.0748e-07,-9.6469e-05,0.00014419,0.00010344
107,-4.9827e-08,9.745e-08,-1.0429e-07,-9.5489e-05,0.00014226,0.00010556
108,-5.1562e-08,9.9861e-08,-1.0101e-07,-9.4474e-05,0.00014029,0.00010761
109,-5.3241e-08,1.0217e-07,-9.7635e-08,-9.3425e-05,0.00013826,0.0001096
110,-5.4862e-08,1.0437e-07,-9.4179e-08,-9.2343e-05,0.0001362,0.00011151
111,-5.6425e-08,1.0646e-07,-9.0644e-08,-9.123e-05,0.00013409,0.00011336
112,-5.7927e-08,1.0845e-07,-8.7033e-08,-9.0085e-05,0.00013194,0.00011513
113,-5.9367e-08,1.1032e-07,-8.3353e-08,-8.8911e-05,0.00012975,0.00011684
114,-6.0745e-08,1.1208e-07,-7.9609e-08,-8.771e-05,0.00012752,0.00011846
115,-6.2057e-08,1.1373e-07,-7.5804e-08,-8.6481e-05,0.00012526,0.00012002
116,-6.3304e-08,1.1526e-07,-7.1945e-08,-8.5226e-05,0.00012297,0.00012149
117,-6.4484e-08,1.1667e-07,-6.8036e-08,-8.3948e-05,0.00012065,0.00012289
118,-6.5597e-08,1.1796e-07,-6.4082e-08,-8.2646e-05,0.00011831,0.00012421
119,-6.6641e-08,1.1914e-07,-6.009e-08,-8.1323e-05,0.00011593,0.00012545
120,-6.7616e-08,1.202e-07,-5.6063e-08,-7.998e-05,0.00011354,0.00012661
121,-6.8521e-08,1.2114e-07,-5.2007e-08,-7.8618e-05,0.00011113,0.00012769
122,-6.9356e-08,1.2196e-07,-4.7927e-08,-7.7239e-05,0.00010869,0.00012868
123,-7.012e-08,1.2266e-07,-4.3829e-08,-7.5843e-05,0.00010625,0.0001296
124,-7.0813e-08,1.2324e-07,-3.9717e-08,-7.4434e-05,0.00010379,0.00013043
125,-7.1435e-08,1.237e-07,-3.5597e-08,-7.3011e-05,0.00010132,0.00013118
126,-7.1986e-08,1.2404e-07,-3.1474e-08,-7.1576e-05,9.8841e-05,0.00013185
127,-7.2465e-08,1.2427e-07,-2.7353e-08,-7.0131e-05,9.6357e-05,0.00013244
128,-7.2873e-08,1.2437e-07,-2.324e-08,-6.8678e-05,9.3871e-05,0.00013294
129,-7.3211e-08,1.2437e-07,-1.9138e-08,-6.7216e-05,9.1383e-05,0.00013336
130,-7.3478e-08,1.2424e-07,-1.5053e-08,-6.5749e-05,8.8897e-05,0.0001337
131,-7.3674e-08,1.2401e-07,-1.0991e-08,-6.4277e-05,8.6414e-05,0.00013396
132,-7.3802e-08,1.2366e-07,-6.9551e-09,-6.2803e-05,8.3938e-05,0.00013414
133,-7.386e-08,1.232e-07,-2.9508e-09,-6.1326e-05,8.1469e-05,0.00013424
134,-7.385e-08,1.2264e-07,1.0175e-09,-5.9849e-05,7.9011e-05,0.00013425
135,-7.3773e-08,1.2197e-07,4.9451e-09,-5.8372e-05,7.6565e-05,0.00013419
136,-7.3629e-08,1.2119e-07,8.8276e-09,-5.6898e-05,7.4133e-05,0.00013405
137,-7.3421e-08,1.2031e-07,1.2661e-08,-5.5428e-05,7.1719e-05,0.00013384
138,-7.3148e-08,1.1933e-07,1.644e-08,-5.3962e-05,6.9323e-05,0.00013354
139,-7.2812e-08,1.1826e-07,2.0163e-08,-5.2502e-05,6.6947e-05,0.00013317
140,-7.2414e-08,1.1709e-07,2.3823e-08,-5.105e-05,6.4594e-05,0.00013273
141,-7.1956e-08,1.1583e-07,2.7418e-08,-4.9607e-05,6.2265e-05,0.00013222
142,-7.1439e-08,1.1448e-07,3.0944e-08,-4.8173e-05,5.9963e-05,0.00013163
143,-7.0865e-08,1.1304e-07,3.4398e-08,-4.675e-05,5.7688e-05,0.00013098
144,-7.0235e-08,1.1152e-07,3.7776e-08,-4.5339e-05,5.5443e-05,0.00013025
145,-6.9552e-08,1.0993e-07,4.1075e-08,-4.3942e-05,5.3229e-05,0.00012946
146,-6.8816e-08,1.0825e-07,4.4292e-08,-4.2558e-05,5.1048e-05,0.00012861
147,-6.8029e-08,1.0651e-07,4.7424e-08,-4.119e-05,4.8901e-05,0.00012769
148,-6.7194e-08,1.0469e-07,5.0468e-08,-3.9838e-05,4.679e-05,0.00012671
149,-6.6313e-08,1.0281e-07,5.3422e-08,-3.8503e-05,4.4716e-05,0.00012567
150,-6.5386e-08,1.0086e-07,5.6284e-08,-3.7187e-05,4.268e-05,0.00012457
151,-6.4417e-08,9.8859e-08,5.9051e-08,-3.5889e-05,4.0684e-05,0.00012341
152,-6.3408e-08,9.6801e-08,6.1721e-08,-3.4611e-05,3.8728e-05,0.00012221
153,-6.236e-08,9.4691e-08,6.4293e-08,-3.3354e-05,3.6814e-05,0.00012094
154,-6.1276e-08,9.2534e-08,6.6765e-08,-3.2118e-05,3.4943e-05,0.00011963
155,-6.0158e-08,9.0334e-08,6.9136e-08,-3.0904e-05,3.3115e-05,0.00011827
156,-5.9007e-08,8.8093e-08,7.1404e-08,-2.9713e-05,3.1332e-05,0.00011686
157,-5.7828e-08,8.5816e-08,7.3568e-08,-2.8546e-05,2.9594e-05,0.00011541
158,-5.662e-08,8.3507e-08,7.5628e-08,-2.7402e-05,2.7902e-05,0.00011392
159,-5.5388e-08,8.117e-08,7.7583e-08,-2.6282e-05,2.6256e-05,0.00011239
160,-5.4133e-08,7.8808e-08,7.9432e-08,-2.5187e-05,2.4658e-05,0.00011082
161,-5.2857e-08,7.6425e-08,8.1175e-08,-2.4118e-05,2.3107e-05,0.00010921
162,-5.1563e-08,7.4026e-08,8.2812e-08,-2.3075e-05,2.1603e-05,0.00010757
163,-5.0253e-08,7.1613e-08,8.4343e-08,-2.2057e-05,2.0148e-05,0.0001059
164,-4.893e-08,6.9192e-08,8.5769e-08,-2.1066e-05,1.8741e-05,0.00010419
165,-4.7595e-08,6.6764e-08,8.7089e-08,-2.0101e-05,1.7383e-05,0.00010246
166,-4.6251e-08,6.4335e-08,8.8305e-08,-1.9163e-05,1.6073e-05,0.00010071
167,-4.49e-08,6.1907e-08,8.9418e-08,-1.8253e-05,1.4812e-05,9.8931e-05
168,-4.3544e-08,5.9484e-08,9.0427e-08,-1.7369e-05,1.3599e-05,9.7132e-05
169,-4.2186e-08,5.707e-08,9.1336e-08,-1.6512e-05,1.2435e-05,9.5314e-05
170,-4.0827e-08,5.4669e-08,9.2144e-08,-1.5683e-05,1.1319e-05,9.3479e-05
171,-3.9471e-08,5.2283e-08,9.2854e-08,-1.488e-05,1.025e-05,9.1628e-05
172,-3.8118e-08,4.9915e-08,9.3467e-08,-1.4105e-05,9.2296e-06,8.9764e-05
173,-3.6771e-08,4.757e-08,9.3985e-08,-1.3357e-05,8.256e-06,8.7889e-05
174,-3.5433e-08,4.525e-08,9.441e-08,-1.2636e-05,7.329e-06,8.6005e-05
175,-3.4104e-08,4.2958e-08,9.4744e-08,-1.1941e-05,6.4481e-06,8.4113e-05
176,-3.2787e-08,4.0697e-08,9.499e-08,-1.1273e-05,5.6127e-06,8.2216e-05
177,-3.1484e-08,3.8469e-08,9.515e-08,-1.0631e-05,4.8222e-06,8.0314e-05
178,-3.0196e-08,3.6278e-08,9.5226e-08,-1.0015e-05,4.0759e-06,7.841e-05
179,-2.8926e-08,3.4126e-08,9.5221e-08,-9.424e-06,3.373e-06,7.6505e-05
180,-2.7674e-08,3.2015e-08,9.5138e-08,-8.8587e-06,2.7127e-06,7.4602e-05
181,-2.6443e-08,2.9948e-08,9.498e-08,-8.3182e-06,2.0942e-06,7.27e-05
182,-2.5234e-08,2.7927e-08,9.475e-08,-7.8021e-06,1.5165e-06,7.0803e-05
183,-2.4048e-08,2.5954e-08,9.4452e-08,-7.3099e-06,9.7881e-07,6.8911e-05
184,-2.2888e-08,2.403e-08,9.4087e-08,-6.8411e-06,4.8002e-07,6.7026e-05
185,-2.1753e-08,2.2158e-08,9.366e-08,-6.3953e-06,1.9158e-08,6.5148e-05
186,-2.0646e-08,2.034e-08,9.3174e-08,-5.9719e-06,-4.0482e-07,6.328e-05
187,-1.9567e-08,1.8575e-08,9.2633e-08,-5.5704e-06,-7.93e-07,6.1422e-05
188,-1.8518e-08,1.6867e-08,9.2039e-08,-5.1901e-06,-1.1465e-06,5.9576e-05
189,-1.75e-08,1.5217e-08,9.1398e-08,-4.8305e-06,-1.4664e-06,5.7742e-05
190,-1.6513e-08,1.3624e-08,9.0711e-08,-4.4909e-06,-1.7539e-06,5.5921e-05
191,-1.5558e-08,1.2091e-08,8.9983e-08,-4.1707e-06,-2.0102e-06,5.4114e-05
192,-1.4636e-08,1.0617e-08,8.9219e-08,-3.8693e-06,-2.2364e-06,5.2323e-05
193,-1.3748e-08,9.2037e-09,8.842e-08,-3.5859e-06,-2.4338e-06,5.0546e-05
194,-1.2894e-08,7.8514e-09,8.7592e-08,-3.32e-06,-2.6036e-06,4.8787e-05
195,-1.2074e-08,6.5603e-09,8.6737e-08,-3.0708e-06,-2.747e-06,4.7044e-05
196,-1.129e-08,5.3304e-09,8.5861e-08,-2.8376e-06,-2.8652e-06,4.5318e-05
197,-1.054e-08,4.1618e-09,8.4965e-08,-2.6197e-06,-2.9594e-06,4.361e-05
198,-9.8255e-09,3.0542e-09,8.4055e-08,-2.4165e-06,-3.0309e-06,4.1921e-05
199,-9.1465e-09,2.0074e-09,8.3134e-08,-2.2272e-06,-3.0809e-06,4.0249e-05
200,-8.5028e-09,1.0209e-09,8.2206e-08,-2.0511e-06,-3.1106e-06,3.8596e-05
201,-7.8942e-09,9.4021e-11,8.1274e-08,-1.8875e-06,-3.1212e-06,3.6962e-05
202,-7.3207e-09,-7.7398e-10,8.0342e-08,-1.7356e-06,-3.1138e-06,3.5346e-05
203,-6.7818e-09,-1.584e-09,7.9413e-08,-1.595e-06,-3.0897e-06,3.3749e-05
204,-6.2773e-09,-2.3371e-09,7.8492e-08,-1.4647e-06,-3.0501e-06,3.217e-05
205,-5.8065e-09,-3.0345e-09,7.7581e-08,-1.3441e-06,-2.9959e-06,3.061e-05
206,-5.369e-09,-3.6775e-09,7.6684e-08,-1.2326e-06,-2.9284e-06,2.9068e-05
207,-4.9641e-09,-4.2675e-09,7.5804e-08,-1.1296e-06,-2.8485e-06,2.7544e-05
208,-4.5911e-09,-4.8062e-09,7.4945e-08,-1.0342e-06,-2.7575e-06,2.6037e-05
209,-4.2491e-09,-5.2952e-09,7.4109e-08,-9.4607e-07,-2.6561e-06,2.4547e-05
210,-3.9373e-09,-5.7364e-09,7.33e-08,-8.6441e-07,-2.5455e-06,2.3073e-05
211,-3.6547e-09,-6.1317e-09,7.252e-08,-7.8868e-07,-2.4265e-06,2.1615e-05
212,-3.4001e-09,-6.4832e-09,7.1772e-08,-7.183e-07,-2.3001e-06,2.0173e-05
213,-3.1726e-09,-6.793e-09,7.1059e-08,-6.5273e-07,-2.1672e-06,1.8745e-05
214,-2.9709e-09,-7.0634e-09,7.0384e-08,-5.9144e-07,-2.0284e-06,1.7331e-05
215,-2.7938e-09,-7.2968e-09,6.9748e-08,-5.3392e-07,-1.8846e-06,1.593e-05
216,-2.6398e-09,-7.4955e-09,6.9155e-08,-4.797e-07,-1.7365e-06,1.4541e-05
217,-2.5077e-09,-7.6623e-09,6.8606e-08,-4.2833e-07,-1.5848e-06,1.3164e-05
218,-2.396e-09,-7.7995e-09,6.8103e-08,-3.7938e-07,-1.4301e-06,1.1797e-05
219,-2.3032e-09,-7.9101e-09,6.7649e-08,-3.3246e-07,-1.2729e-06,1.044e-05
220,-2.2276e-09,-7.9966e-09,6.7244e-08,-2.8722e-07,-1.1138e-06,9.0912e-06
221,-2.1678e-09,-8.062e-09,6.6891e-08,-2.4332e-07,-9.531e-07,7.7502e-06
222,-2.1221e-09,-8.1092e-09,6.659e-08,-2.0046e-07,-7.9134e-07,6.4156e-06
223,-2.0887e-09,-8.141e-09,6.6344e-08,-1.5839e-07,-6.288e-07,5.0864e-06
224,-2.066e-09,-8.1604e-09,6.6153e-08,-1.1687e-07,-4.6575e-07,3.7617e-06
225,-2.0521e-09,-8.1705e-09,6.6017e-08,-7.5712e-08,-3.0243e-07,2.4401e-06
226,-2.0453e-09,-8.1743e-09,6.5939e-08,-3.4751e-08,-1.3897e-07,1.1207e-06


==> figures/data/lam2_dyn.dat <==
t,l1x,l1y,l1z,l1vx,l1vy,l1vz
0,2.3352e-08,1.5245e-08,-6.9002e-08,-5.9107e-05,-4.282e-05,2.5271e-05
1,2.5746e-08,1.6575e-08,-6.8759e-08,-5.9598e-05,-4.3139e-05,2.6649e-05
2,2.8145e-08,1.7908e-08,-6.8417e-08,-6.0137e-05,-4.3483e-05,2.8021e-05
3,3.0546e-08,1.9242e-08,-6.7973e-08,-6.0724e-05,-4.3855e-05,2.9385e-05
4,3.2946e-08,2.0576e-08,-6.7429e-08,-6.1359e-05,-4.4253e-05,3.0739e-05
5,3.5343e-08,2.1906e-08,-6.6784e-08,-6.2042e-05,-4.4678e-05,3.2082e-05
6,3.7734e-08,2.3232e-08,-6.6038e-08,-6.2772e-05,-4.5129e-05,3.341e-05
7,4.0115e-08,2.4552e-08,-6.519e-08,-6.3551e-05,-4.5607e-05,3.4723e-05
8,4.2484e-08,2.5865e-08,-6.4242e-08,-6.4377e-05,-4.6111e-05,3.6017e-05
9,4.4837e-08,2.7167e-08,-6.3192e-08,-6.525e-05,-4.6642e-05,3.7291e-05
10,4.7173e-08,2.8459e-08,-6.2041e-08,-6.617e-05,-4.7198e-05,3.8544e-05
11,4.9487e-08,2.9737e-08,-6.079e-08,-6.7137e-05,-4.778e-05,3.9772e-05
12,5.1777e-08,3.1001e-08,-5.944e-08,-6.815e-05,-4.8387e-05,4.0975e-05
13,5.404e-08,3.2248e-08,-5.7989e-08,-6.9208e-05,-4.902e-05,4.2149e-05
14,5.6274e-08,3.3476e-08,-5.644e-08,-7.0311e-05,-4.9677e-05,4.3294e-05
15,5.8474e-08,3.4685e-08,-5.4794e-08,-7.1459e-05,-5.0359e-05,4.4406e-05
16,6.0639e-08,3.5872e-08,-5.305e-08,-7.265e-05,-5.1064e-05,4.5485e-05
17,6.2765e-08,3.7035e-08,-5.121e-08,-7.3884e-05,-5.1793e-05,4.6528e-05
18,6.4849e-08,3.8173e-08,-4.9276e-08,-7.516e-05,-5.2546e-05,4.7533e-05
19,6.6889e-08,3.9285e-08,-4.7248e-08,-7.6478e-05,-5.332e-05,4.8498e-05
20,6.8882e-08,4.0367e-08,-4.5128e-08,-7.7835e-05,-5.4117e-05,4.9422e-05
21,7.0825e-08,4.1419e-08,-4.2917e-08,-7.9232e-05,-5.4935e-05,5.0303e-05
22,7.2715e-08,4.244e-08,-4.0616e-08,-8.0668e-05,-5.5773e-05,5.1138e-05
23,7.4549e-08,4.3427e-08,-3.8228e-08,-8.2141e-05,-5.6632e-05,5.1927e-05
24,7.6325e-08,4.4378e-08,-3.5754e-08,-8.365e-05,-5.751e-05,5.2667e-05
25,7.804e-08,4.5293e-08,-3.3197e-08,-8.5193e-05,-5.8407e-05,5.3356e-05
26,7.9691e-08,4.617e-08,-3.0557e-08,-8.6771e-05,-5.9322e-05,5.3994e-05
27,8.1275e-08,4.7007e-08,-2.7837e-08,-8.838e-05,-6.0254e-05,5.4578e-05
28,8.2791e-08,4.7802e-08,-2.504e-08,-9.0021e-05,-6.1202e-05,5.5107e-05
29,8.4235e-08,4.8554e-08,-2.2167e-08,-9.1692e-05,-6.2165e-05,5.5579e-05
30,8.5605e-08,4.9262e-08,-1.9221e-08,-9.339e-05,-6.3144e-05,5.5993e-05
31,8.6899e-08,4.9924e-08,-1.6204e-08,-9.5115e-05,-6.4135e-05,5.6348e-05
32,8.8114e-08,5.0539e-08,-1.312e-08,-9.6866e-05,-6.514e-05,5.6641e-05
33,8.9248e-08,5.1105e-08,-9.9702e-09,-9.8639e-05,-6.6157e-05,5.6872e-05
34,9.0298e-08,5.1621e-08,-6.7582e-09,-0.00010043,-6.7184e-05,5.7039e-05
35,9.1263e-08,5.2086e-08,-3.4867e-09,-0.00010225,-6.8221e-05,5.7142e-05
36,9.214e-08,5.2498e-08,-1.5879e-10,-0.00010408,-6.9267e-05,5.7178e-05
37,9.2927e-08,5.2857e-08,3.2225e-09,-0.00010594,-7.0321e-05,5.7148e-05
38,9.3622e-08,5.316e-08,6.6539e-09,-0.0001078,-7.1381e-05,5.7049e-05
39,9.4223e-08,5.3408e-08,1.0132e-08,-0.00010968,-7.2447e-05,5.6881e-05
40,9.4728e-08,5.3599e-08,1.3654e-08,-0.00011157,-7.3517e-05,5.6644e-05
41,9.5136e-08,5.3731e-08,1.7215e-08,-0.00011347,-7.459e-05,5.6335e-05
42,9.5445e-08,5.3804e-08,2.0813e-08,-0.00011537,-7.5666e-05,5.5955e-05
43,9.5653e-08,5.3818e-08,2.4444e-08,-0.00011729,-7.6742e-05,5.5502e-05
44,9.5759e-08,5.377e-08,2.8103e-08,-0.0001192,-7.7818e-05,5.4977e-05
45,9.5761e-08,5.3661e-08,3.1788e-08,-0.00012112,-7.8892e-05,5.4378e-05
46,9.5658e-08,5.3489e-08,3.5493e-08,-0.00012303,-7.9964e-05,5.3705e-05
47,9.5449e-08,5.3254e-08,3.9216e-08,-0.00012494,-8.1032e-05,5.2958e-05
48,9.5132e-08,5.2955e-08,4.2952e-08,-0.00012685,-8.2094e-05,5.2136e-05
49,9.4707e-08,5.2592e-08,4.6696e-08,-0.00012875,-8.3149e-05,5.124e-05
50,9.4173e-08,5.2164e-08,5.0446e-08,-0.00013063,-8.4197e-05,5.0268e-05
51,9.3528e-08,5.1671e-08,5.4195e-08,-0.00013251,-8.5236e-05,4.9222e-05
52,9.2773e-08,5.1112e-08,5.7941e-08,-0.00013437,-8.6263e-05,4.8101e-05
53,9.1907e-08,5.0487e-08,6.1678e-08,-0.00013622,-8.728e-05,4.6904e-05
54,9.0929e-08,4.9796e-08,6.5402e-08,-0.00013805,-8.8282e-05,4.5634e-05
55,8.9838e-08,4.9039e-08,6.9108e-08,-0.00013986,-8.9271e-05,4.4289e-05
56,8.8636e-08,4.8216e-08,7.2793e-08,-0.00014164,-9.0244e-05,4.2869e-05
57,8.7322e-08,4.7326e-08,7.6451e-08,-0.0001434,-9.1199e-05,4.1377e-05
58,8.5895e-08,4.6371e-08,8.0077e-08,-0.00014514,-9.2136e-05,3.9812e-05
59,8.4356e-08,4.5349e-08,8.3668e-08,-0.00014684,-9.3054e-05,3.8174e-05
60,8.2706e-08,4.4262e-08,8.7218e-08,-0.00014851,-9.395e-05,3.6465e-05
61,8.0946e-08,4.311e-08,9.0722e-08,-0.00015015,-9.4824e-05,3.4686e-05
62,7.9074e-08,4.1892e-08,9.4176e-08,-0.00015175,-9.5674e-05,3.2837e-05
63,7.7094e-08,4.0611e-08,9.7574e-08,-0.00015331,-9.6499e-05,3.0919e-05
64,7.5005e-08,3.9266e-08,1.0091e-07,-0.00015483,-9.7298e-05,2.8934e-05
65,7.2808e-08,3.7859e-08,1.0419e-07,-0.00015631,-9.8069e-05,2.6883e-05
66,7.0506e-08,3.6389e-08,1.0739e-07,-0.00015774,-9.8812e-05,2.4767e-05
67,6.8099e-08,3.4858e-08,1.1052e-07,-0.00015913,-9.9524e-05,2.2588e-05
68,6.5589e-08,3.3268e-08,1.1358e-07,-0.00016046,-0.00010021,2.0347e-05
69,6.2977e-08,3.1618e-08,1.1654e-07,-0.00016175,-0.00010085,1.8045e-05
70,6.0267e-08,2.9911e-08,1.1942e-07,-0.00016298,-0.00010147,1.5685e-05
71,5.7459e-08,2.8147e-08,1.2221e-07,-0.00016416,-0.00010205,1.3269e-05
72,5.4557e-08,2.6329e-08,1.249e-07,-0.00016528,-0.0001026,1.0798e-05
73,5.1561e-08,2.4457e-08,1.2749e-07,-0.00016634,-0.0001031,8.2736e-06
74,4.8477e-08,2.2534e-08,1.2997e-07,-0.00016734,-0.00010357,5.6989e-06
75,4.5304e-08,2.056e-08,1.3234e-07,-0.00016828,-0.000104,3.0756e-06
76,4.2048e-08,1.8539e-08,1.346e-07,-0.00016915,-0.0001044,4.0606e-07
77,3.8711e-08,1.6471e-08,1.3673e-07,-0.00016996,-0.00010475,-2.3074e-06
78,3.5295e-08,1.4359e-08,1.3874e-07,-0.0001707,-0.00010505,-5.0624e-06
79,3.1805e-08,1.2205e-08,1.4063e-07,-0.00017137,-0.00010532,-7.8563e-06
80,2.8245e-08,1.0011e-08,1.4238e-07,-0.00017197,-0.00010554,-1.0687e-05
81,2.4617e-08,7.7791e-09,1.44e-07,-0.0001725,-0.00010572,-1.3551e-05
82,2.0926e-08,5.5123e-09,1.4548e-07,-0.00017296,-0.00010585,-1.6446e-05
83,1.7175e-08,3.2128e-09,1.4682e-07,-0.00017334,-0.00010594,-1.9369e-05
84,1.337e-08,8.8321e-10,1.4801e-07,-0.00017364,-0.00010598,-2.2318e-05
85,9.5133e-09,-1.4738e-09,1.4906e-07,-0.00017387,-0.00010598,-2.5289e-05
86,5.6109e-09,-3.8554e-09,1.4995e-07,-0.00017402,-0.00010592,-2.8279e-05
87,1.6667e-09,-6.2589e-09,1.5069e-07,-0.0001741,-0.00010582,-3.1286e-05
88,-2.3143e-09,-8.6812e-09,1.5128e-07,-0.00017409,-0.00010567,-3.4306e-05
89,-6.3274e-09,-1.112e-08,1.517e-07,-0.000174,-0.00010547,-3.7336e-05
90,-1.0367e-08,-1.3571e-08,1.5196e-07,-0.00017384,-0.00010523,-4.0373e-05
91,-1.443e-08,-1.6031e-08,1.5206e-07,-0.00017359,-0.00010493,-4.3413e-05
92,-1.8508e-08,-1.8499e-08,1.52e-07,-0.00017326,-0.00010459,-4.6454e-05
93,-2.2599e-08,-2.097e-08,1.5177e-07,-0.00017285,-0.00010419,-4.9492e-05
94,-2.6695e-08,-2.344e-08,1.5137e-07,-0.00017236,-0.00010375,-5.2524e-05
95,-3.0792e-08,-2.5907e-08,1.508e-07,-0.00017178,-0.00010325,-5.5546e-05
96,-3.4884e-08,-2.8368e-08,1.5007e-07,-0.00017112,-0.00010271,-5.8555e-05
97,-3.8965e-08,-3.0818e-08,1.4916e-07,-0.00017039,-0.00010212,-6.1547e-05
98,-4.303e-08,-3.3255e-08,1.4809e-07,-0.00016957,-0.00010148,-6.452e-05
99,-4.7073e-08,-3.5674e-08,1.4685e-07,-0.00016866,-0.00010079,-6.747e-05
100,-5.1088e-08,-3.8073e-08,1.4543e-07,-0.00016768,-0.00010005,-7.0393e-05
101,-5.507e-08,-4.0448e-08,1.4385e-07,-0.00016662,-9.9266e-05,-7.3286e-05
102,-5.9012e-08,-4.2795e-08,1.4211e-07,-0.00016548,-9.8433e-05,-7.6146e-05
103,-6.2909e-08,-4.5111e-08,1.4019e-07,-0.00016426,-9.7554e-05,-7.8969e-05
104,-6.6756e-08,-4.7392e-08,1.3812e-07,-0.00016296,-9.6629e-05,-8.1752e-05
105,-7.0546e-08,-4.9635e-08,1.3588e-07,-0.00016159,-9.5659e-05,-8.4493e-05
106,-7.4273e-08,-5.1837e-08,1.3348e-07,-0.00016014,-9.4644e-05,-8.7187e-05
107,-7.7933e-08,-5.3993e-08,1.3092e-07,-0.00015862,-9.3585e-05,-8.9831e-05
108,-8.1519e-08,-5.6101e-08,1.2821e-07,-0.00015703,-9.2484e-05,-9.2422e-05
109,-8.5026e-08,-5.8157e-08,1.2535e-07,-0.00015536,-9.1342e-05,-9.4958e-05
110,-8.8449e-08,-6.0158e-08,1.2234e-07,-0.00015363,-9.0159e-05,-9.7435e-05
111,-9.1781e-08,-6.2101e-08,1.1918e-07,-0.00015182,-8.8936e-05,-9.9851e-05
112,-9.5019e-08,-6.3983e-08,1.1589e-07,-0.00014996,-8.7675e-05,-0.0001022
113,-9.8157e-08,-6.58e-08,1.1246e-07,-0.00014802,-8.6377e-05,-0.00010449
114,-1.0119e-07,-6.755e-08,1.0889e-07,-0.00014603,-8.5043e-05,-0.0001067
115,-1.0411e-07,-6.923e-08,1.0521e-07,-0.00014398,-8.3675e-05,-0.00010884
116,-1.0692e-07,-7.0837e-08,1.014e-07,-0.00014187,-8.2275e-05,-0.00011091
117,-1.0961e-07,-7.2368e-08,9.7472e-08,-0.0001397,-8.0842e-05,-0.0001129
118,-1.1218e-07,-7.3821e-08,9.3438e-08,-0.00013748,-7.938e-05,-0.0001148
119,-1.1462e-07,-7.5194e-08,8.93e-08,-0.00013521,-7.789e-05,-0.00011663
120,-1.1693e-07,-7.6484e-08,8.5065e-08,-0.0001329,-7.6373e-05,-0.00011838
121,-1.1911e-07,-7.769e-08,8.0738e-08,-0.00013054,-7.4831e-05,-0.00012003
122,-1.2114e-07,-7.8809e-08,7.6327e-08,-0.00012813,-7.3266e-05,-0.0001216
123,-1.2304e-07,-7.9839e-08,7.1839e-08,-0.00012569,-7.168e-05,-0.00012309
124,-1.248e-07,-8.078e-08,6.7279e-08,-0.00012321,-7.0073e-05,-0.00012448
125,-1.2641e-07,-8.1629e-08,6.2657e-08,-0.0001207,-6.8449e-05,-0.00012578
126,-1.2787e-07,-8.2386e-08,5.7978e-08,-0.00011816,-6.6809e-05,-0.00012698
127,-1.2918e-07,-8.3049e-08,5.3251e-08,-0.00011559,-6.5154e-05,-0.0001281
128,-1.3034e-07,-8.3618e-08,4.8483e-08,-0.00011299,-6.3487e-05,-0.00012911
129,-1.3135e-07,-8.4091e-08,4.3681e-08,-0.00011038,-6.181e-05,-0.00013004
130,-1.3221e-07,-8.4469e-08,3.8854e-08,-0.00010774,-6.0124e-05,-0.00013086
131,-1.3291e-07,-8.475e-08,3.4009e-08,-0.00010509,-5.8432e-05,-0.00013159
132,-1.3346e-07,-8.4936e-08,2.9154e-08,-0.00010242,-5.6735e-05,-0.00013222
133,-1.3385e-07,-8.5026e-08,2.4297e-08,-9.9751e-05,-5.5035e-05,-0.00013276
134,-1.3409e-07,-8.502e-08,1.9446e-08,-9.7071e-05,-5.3335e-05,-0.00013319
135,-1.3418e-07,-8.4919e-08,1.4609e-08,-9.4388e-05,-5.1635e-05,-0.00013353
136,-1.3411e-07,-8.4724e-08,9.7926e-09,-9.1705e-05,-4.9938e-05,-0.00013378
137,-1.339e-07,-8.4435e-08,5.0057e-09,-8.9025e-05,-4.8247e-05,-0.00013393
138,-1.3353e-07,-8.4055e-08,2.5547e-10,-8.635e-05,-4.6562e-05,-0.00013398
139,-1.3302e-07,-8.3583e-08,-4.4505e-09,-8.3684e-05,-4.4885e-05,-0.00013394
140,-1.3236e-07,-8.3021e-08,-9.1048e-09,-8.103e-05,-4.3219e-05,-0.0001338
141,-1.3156e-07,-8.2373e-08,-1.37e-08,-7.8391e-05,-4.1565e-05,-0.00013357
142,-1.3063e-07,-8.1638e-08,-1.823e-08,-7.5769e-05,-3.9925e-05,-0.00013325
143,-1.2955e-07,-8.0819e-08,-2.2687e-08,-7.3167e-05,-3.83e-05,-0.00013284
144,-1.2835e-07,-7.9919e-08,-2.7064e-08,-7.0588e-05,-3.6692e-05,-0.00013235
145,-1.2701e-07,-7.894e-08,-3.1356e-08,-6.8034e-05,-3.5104e-05,-0.00013176
146,-1.2555e-07,-7.7885e-08,-3.5555e-08,-6.5508e-05,-3.3535e-05,-0.00013109
147,-1.2397e-07,-7.6756e-08,-3.9657e-08,-6.3013e-05,-3.1989e-05,-0.00013034
148,-1.2228e-07,-7.5555e-08,-4.3656e-08,-6.055e-05,-3.0466e-05,-0.00012951
149,-1.2047e-07,-7.4288e-08,-4.7545e-08,-5.8122e-05,-2.8967e-05,-0.00012859
150,-1.1856e-07,-7.2955e-08,-5.1321e-08,-5.5732e-05,-2.7494e-05,-0.00012761
151,-1.1655e-07,-7.1561e-08,-5.4978e-08,-5.338e-05,-2.6049e-05,-0.00012654
152,-1.1444e-07,-7.0108e-08,-5.8513e-08,-5.107e-05,-2.4632e-05,-0.00012541
153,-1.1224e-07,-6.8602e-08,-6.192e-08,-4.8803e-05,-2.3245e-05,-0.0001242
154,-1.0996e-07,-6.7044e-08,-6.5198e-08,-4.6581e-05,-2.1889e-05,-0.00012293
155,-1.076e-07,-6.5438e-08,-6.8341e-08,-4.4406e-05,-2.0564e-05,-0.0001216
156,-1.0517e-07,-6.3789e-08,-7.1348e-08,-4.2278e-05,-1.9271e-05,-0.0001202
157,-1.0267e-07,-6.21e-08,-7.4215e-08,-4.0199e-05,-1.8012e-05,-0.00011874
158,-1.0011e-07,-6.0375e-08,-7.6942e-08,-3.8171e-05,-1.6788e-05,-0.00011723
159,-9.7494e-08,-5.8617e-08,-7.9525e-08,-3.6195e-05,-1.5598e-05,-0.00011567
160,-9.4832e-08,-5.6831e-08,-8.1963e-08,-3.4272e-05,-1.4443e-05,-0.00011405
161,-9.2127e-08,-5.502e-08,-8.4256e-08,-3.2402e-05,-1.3325e-05,-0.00011239
162,-8.9387e-08,-5.3188e-08,-8.6403e-08,-3.0587e-05,-1.2243e-05,-0.00011068
163,-8.6616e-08,-5.1339e-08,-8.8404e-08,-2.8827e-05,-1.1197e-05,-0.00010893
164,-8.3822e-08,-4.9477e-08,-9.0258e-08,-2.7123e-05,-1.0189e-05,-0.00010715
165,-8.1011e-08,-4.7606e-08,-9.1967e-08,-2.5474e-05,-9.2182e-06,-0.00010532
166,-7.8188e-08,-4.5728e-08,-9.353e-08,-2.3882e-05,-8.2849e-06,-0.00010347
167,-7.5358e-08,-4.3849e-08,-9.495e-08,-2.2347e-05,-7.3891e-06,-0.00010158
168,-7.2529e-08,-4.1971e-08,-9.6228e-08,-2.0868e-05,-6.5309e-06,-9.9671e-05
169,-6.9705e-08,-4.0098e-08,-9.7366e-08,-1.9446e-05,-5.7102e-06,-9.7735e-05
170,-6.6893e-08,-3.8233e-08,-9.8365e-08,-1.808e-05,-4.9269e-06,-9.5778e-05
171,-6.4097e-08,-3.6381e-08,-9.9229e-08,-1.677e-05,-4.1808e-06,-9.3802e-05
172,-6.1322e-08,-3.4543e-08,-9.9961e-08,-1.5516e-05,-3.4716e-06,-9.1809e-05
173,-5.8574e-08,-3.2723e-08,-1.0056e-07,-1.4317e-05,-2.799e-06,-8.9804e-05
174,-5.5857e-08,-3.0924e-08,-1.0104e-07,-1.3173e-05,-2.1626e-06,-8.7788e-05
175,-5.3176e-08,-2.915e-08,-1.0139e-07,-1.2082e-05,-1.5619e-06,-8.5763e-05
176,-5.0535e-08,-2.7402e-08,-1.0163e-07,-1.1045e-05,-9.964e-07,-8.3733e-05
177,-4.7939e-08,-2.5683e-08,-1.0175e-07,-1.0061e-05,-4.6561e-07,-8.1699e-05
178,-4.5392e-08,-2.3996e-08,-1.0176e-07,-9.1274e-06,3.1125e-08,-7.9664e-05
179,-4.2896e-08,-2.2343e-08,-1.0166e-07,-8.2446e-06,4.9445e-07,-7.7629e-05
180,-4.0456e-08,-2.0726e-08,-1.0147e-07,-7.4112e-06,9.2508e-07,-7.5598e-05
181,-3.8075e-08,-1.9147e-08,-1.0118e-07,-6.626e-06,1.3237e-06,-7.3571e-05
182,-3.5755e-08,-1.7609e-08,-1.0079e-07,-5.8878e-06,1.6912e-06,-7.1551e-05
183,-3.35e-08,-1.6112e-08,-1.0032e-07,-5.1953e-06,2.0284e-06,-6.954e-05
184,-3.1312e-08,-1.4658e-08,-9.9775e-08,-4.5473e-06,2.336e-06,-6.7539e-05
185,-2.9193e-08,-1.3249e-08,-9.915e-08,-3.9424e-06,2.615e-06,-6.5549e-05
186,-2.7145e-08,-1.1886e-08,-9.8454e-08,-3.3791e-06,2.8663e-06,-6.3573e-05
187,-2.5169e-08,-1.057e-08,-9.7694e-08,-2.8561e-06,3.0908e-06,-6.1612e-05
188,-2.3267e-08,-9.3009e-09,-9.6875e-08,-2.3719e-06,3.2894e-06,-5.9666e-05
189,-2.1441e-08,-8.0806e-09,-9.6002e-08,-1.9249e-06,3.4631e-06,-5.7737e-05
190,-1.969e-08,-6.9094e-09,-9.508e-08,-1.5137e-06,3.6129e-06,-5.5826e-05
191,-1.8016e-08,-5.7876e-09,-9.4115e-08,-1.1368e-06,3.7398e-06,-5.3934e-05
192,-1.6419e-08,-4.7154e-09,-9.3113e-08,-7.9258e-07,3.8448e-06,-5.2062e-05
193,-1.4899e-08,-3.693e-09,-9.2078e-08,-4.7954e-07,3.9288e-06,-5.021e-05
194,-1.3455e-08,-2.7203e-09,-9.1017e-08,-1.9613e-07,3.9928e-06,-4.8379e-05
195,-1.2089e-08,-1.7971e-09,-8.9933e-08,5.9188e-08,4.0379e-06,-4.6569e-05
196,-1.0799e-08,-9.2319e-10,-8.8833e-08,2.8794e-07,4.065e-06,-4.4782e-05
197,-9.5835e-09,-9.7999e-11,-8.772e-08,4.9163e-07,4.0752e-06,-4.3016e-05
198,-8.4427e-09,6.7903e-10,-8.6601e-08,6.7177e-07,4.0693e-06,-4.1273e-05
199,-7.3751e-09,1.4086e-09,-8.548e-08,8.2983e-07,4.0483e-06,-3.9552e-05
200,-6.3792e-09,2.0916e-09,-8.4362e-08,9.6726e-07,4.0132e-06,-3.7854e-05
201,-5.4535e-09,2.7289e-09,-8.325e-08,1.0855e-06,3.965e-06,-3.6178e-05
202,-4.5962e-09,3.3215e-09,-8.2149e-08,1.1859e-06,3.9044e-06,-3.4524e-05
203,-3.8054e-09,3.8707e-09,-8.1064e-08,1.2698e-06,3.8324e-06,-3.2892e-05
204,-3.0791e-09,4.3777e-09,-7.9999e-08,1.3385e-06,3.7498e-06,-3.1281e-05
205,-2.4151e-09,4.8438e-09,-7.8956e-08,1.3933e-06,3.6576e-06,-2.9691e-05
206,-1.811e-09,5.2704e-09,-7.7941e-08,1.4355e-06,3.5563e-06,-2.8122e-05
207,-1.2644e-09,5.6591e-09,-7.6955e-08,1.4662e-06,3.447e-06,-2.6574e-05
208,-7.7259e-10,6.0114e-09,-7.6004e-08,1.4864e-06,3.3302e-06,-2.5044e-05
209,-3.3299e-10,6.329e-09,-7.5088e-08,1.4974e-06,3.2068e-06,-2.3533e-05
210,5.7219e-11,6.6136e-09,-7.4213e-08,1.5001e-06,3.0773e-06,-2.204e-05
211,4.0091e-10,6.8669e-09,-7.3379e-08,1.4954e-06,2.9424e-06,-2.0564e-05
212,7.0104e-10,7.0907e-09,-7.2589e-08,1.4843e-06,2.8028e-06,-1.9105e-05
213,9.6062e-10,7.2869e-09,-7.1847e-08,1.4677e-06,2.659e-06,-1.7661e-05
214,1.1827e-09,7.4573e-09,-7.1153e-08,1.4462e-06,2.5115e-06,-1.6231e-05
215,1.3705e-09,7.6039e-09,-7.0509e-08,1.4206e-06,2.3609e-06,-1.4814e-05
216,1.5271e-09,7.7286e-09,-6.9918e-08,1.3916e-06,2.2075e-06,-1.341e-05
217,1.6556e-09,7.8334e-09,-6.9381e-08,1.3597e-06,2.0518e-06,-1.2017e-05
218,1.7594e-09,7.9202e-09,-6.8898e-08,1.3255e-06,1.8943e-06,-1.0634e-05
219,1.8417e-09,7.9909e-09,-6.847e-08,1.2895e-06,1.7351e-06,-9.2607e-06
220,1.9056e-09,8.0477e-09,-6.81e-08,1.252e-06,1.5747e-06,-7.8951e-06
221,1.9544e-09,8.0924e-09,-6.7787e-08,1.2133e-06,1.4133e-06,-6.5363e-06
222,1.9913e-09,8.1271e-09,-6.7531e-08,1.1739e-06,1.2511e-06,-5.1833e-06
223,2.0195e-09,8.1536e-09,-6.7333e-08,1.1337e-06,1.0883e-06,-3.8347e-06
224,2.0422e-09,8.174e-09,-6.7193e-08,1.0931e-06,9.25e-07,-2.4896e-06
225,2.0625e-09,8.1901e-09,-6.711e-08,1.0521e-06,7.6135e-07,-1.1466e-06


==> figures/data/lam2_num.dat <==
t,l1x,l1y,l1z,l1vx,l1vy,l1vz
0,2.3352e-08,1.5245e-08,-6.9002e-08,-5.9107e-05,-4.282e-05,2.5271e-05
1,2.5745e-08,1.6574e-08,-6.8756e-08,-5.9599e-05,-4.3139e-05,2.6649e-05
2,2.8142e-08,1.7907e-08,-6.841e-08,-6.0139e-05,-4.3485e-05,2.8021e-05
3,3.0541e-08,1.924e-08,-6.7964e-08,-6.0727e-05,-4.3857e-05,2.9384e-05
4,3.294e-08,2.0572e-08,-6.7416e-08,-6.1363e-05,-4.4256e-05,3.0738e-05
5,3.5335e-08,2.1901e-08,-6.6768e-08,-6.2047e-05,-4.4681e-05,3.208e-05
6,3.7724e-08,2.3226e-08,-6.6019e-08,-6.2779e-05,-4.5133e-05,3.3407e-05
7,4.0103e-08,2.4545e-08,-6.5168e-08,-6.3558e-05,-4.5611e-05,3.4719e-05
8,4.2469e-08,2.5856e-08,-6.4216e-08,-6.4385e-05,-4.6116e-05,3.6013e-05
9,4.482e-08,2.7157e-08,-6.3164e-08,-6.5259e-05,-4.6647e-05,3.7286e-05
10,4.7153e-08,2.8447e-08,-6.201e-08,-6.618e-05,-4.7203e-05,3.8537e-05
11,4.9465e-08,2.9724e-08,-6.0756e-08,-6.7148e-05,-4.7786e-05,3.9764e-05
12,5.1752e-08,3.0985e-08,-5.9403e-08,-6.8161e-05,-4.8394e-05,4.0966e-05
13,5.4012e-08,3.223e-08,-5.795e-08,-6.922e-05,-4.9026e-05,4.2138e-05
14,5.6242e-08,3.3457e-08,-5.6399e-08,-7.0324e-05,-4.9684e-05,4.3281e-05
15,5.8439e-08,3.4664e-08,-5.475e-08,-7.1472e-05,-5.0366e-05,4.4392e-05
16,6.06e-08,3.5848e-08,-5.3004e-08,-7.2663e-05,-5.1071e-05,4.5469e-05
17,6.2723e-08,3.7009e-08,-5.1162e-08,-7.3897e-05,-5.1801e-05,4.651e-05
18,6.4803e-08,3.8145e-08,-4.9225e-08,-7.5174e-05,-5.2553e-05,4.7513e-05
19,6.6839e-08,3.9254e-08,-4.7196e-08,-7.6491e-05,-5.3327e-05,4.8476e-05
20,6.8828e-08,4.0334e-08,-4.5073e-08,-7.7849e-05,-5.4124e-05,4.9398e-05
21,7.0767e-08,4.1384e-08,-4.2861e-08,-7.9246e-05,-5.4942e-05,5.0276e-05
22,7.2652e-08,4.2402e-08,-4.0559e-08,-8.0681e-05,-5.578e-05,5.111e-05
23,7.4482e-08,4.3386e-08,-3.817e-08,-8.2154e-05,-5.6638e-05,5.1896e-05
24,7.6253e-08,4.4335e-08,-3.5695e-08,-8.3662e-05,-5.7516e-05,5.2633e-05
25,7.7964e-08,4.5247e-08,-3.3136e-08,-8.5205e-05,-5.8412e-05,5.3321e-05
26,7.961e-08,4.6121e-08,-3.0496e-08,-8.6782e-05,-5.9327e-05,5.3956e-05
27,8.119e-08,4.6954e-08,-2.7775e-08,-8.8391e-05,-6.0258e-05,5.4537e-05
28,8.27e-08,4.7746e-08,-2.4978e-08,-9.003e-05,-6.1205e-05,5.5063e-05
29,8.4139e-08,4.8495e-08,-2.2105e-08,-9.17e-05,-6.2168e-05,5.5533e-05
30,8.5504e-08,4.92e-08,-1.9159e-08,-9.3397e-05,-6.3146e-05,5.5944e-05
31,8.6793e-08,4.9859e-08,-1.6143e-08,-9.512e-05,-6.4137e-05,5.6296e-05
32,8.8002e-08,5.047e-08,-1.3059e-08,-9.6869e-05,-6.514e-05,5.6586e-05
33,8.913e-08,5.1033e-08,-9.9101e-09,-9.8641e-05,-6.6156e-05,5.6815e-05
34,9.0175e-08,5.1546e-08,-6.6992e-09,-0.00010043,-6.7182e-05,5.6979e-05
35,9.1134e-08,5.2007e-08,-3.4291e-09,-0.00010225,-6.8218e-05,5.7079e-05
36,9.2005e-08,5.2416e-08,-1.0278e-10,-0.00010408,-6.9262e-05,5.7113e-05
37,9.2787e-08,5.2771e-08,3.2766e-09,-0.00010593,-7.0314e-05,5.7079e-05
38,9.3476e-08,5.3071e-08,6.7058e-09,-0.00010779,-7.1373e-05,5.6978e-05
39,9.4071e-08,5.3316e-08,1.0182e-08,-0.00010967,-7.2437e-05,5.6807e-05
40,9.4571e-08,5.3503e-08,1.37e-08,-0.00011155,-7.3505e-05,5.6567e-05
41,9.4973e-08,5.3631e-08,1.7259e-08,-0.00011345,-7.4577e-05,5.6255e-05
42,9.5276e-08,5.3701e-08,2.0854e-08,-0.00011535,-7.565e-05,5.5872e-05
43,9.5478e-08,5.3711e-08,2.448e-08,-0.00011726,-7.6724e-05,5.5417e-05
44,9.5577e-08,5.3659e-08,2.8136e-08,-0.00011917,-7.7798e-05,5.4889e-05
45,9.5573e-08,5.3546e-08,3.1816e-08,-0.00012108,-7.887e-05,5.4288e-05
46,9.5464e-08,5.3371e-08,3.5517e-08,-0.00012299,-7.9939e-05,5.3613e-05
47,9.5249e-08,5.3132e-08,3.9235e-08,-0.0001249,-8.1004e-05,5.2864e-05
48,9.4927e-08,5.283e-08,4.2965e-08,-0.0001268,-8.2064e-05,5.204e-05
49,9.4496e-08,5.2463e-08,4.6704e-08,-0.0001287,-8.3117e-05,5.1141e-05
50,9.3956e-08,5.2032e-08,5.0447e-08,-0.00013058,-8.4162e-05,5.0168e-05
51,9.3306e-08,5.1535e-08,5.4191e-08,-0.00013245,-8.5197e-05,4.9119e-05
52,9.2545e-08,5.0973e-08,5.793e-08,-0.00013431,-8.6222e-05,4.7996e-05
53,9.1673e-08,5.0345e-08,6.166e-08,-0.00013615,-8.7235e-05,4.6799e-05
54,9.0689e-08,4.9651e-08,6.5376e-08,-0.00013798,-8.8235e-05,4.5526e-05
55,8.9594e-08,4.889e-08,6.9075e-08,-0.00013978,-8.922e-05,4.418e-05
56,8.8386e-08,4.8064e-08,7.2752e-08,-0.00014156,-9.0189e-05,4.276e-05
57,8.7067e-08,4.7171e-08,7.6401e-08,-0.00014331,-9.1141e-05,4.1266e-05
58,8.5635e-08,4.6213e-08,8.0019e-08,-0.00014504,-9.2075e-05,3.97e-05
59,8.4092e-08,4.5188e-08,8.36e-08,-0.00014674,-9.2988e-05,3.8062e-05
60,8.2437e-08,4.4098e-08,8.714e-08,-0.0001484,-9.3881e-05,3.6353e-05
61,8.0672e-08,4.2943e-08,9.0635e-08,-0.00015003,-9.4751e-05,3.4573e-05
62,7.8797e-08,4.1724e-08,9.4078e-08,-0.00015163,-9.5597e-05,3.2724e-05
63,7.6812e-08,4.044e-08,9.7467e-08,-0.00015318,-9.6418e-05,3.0807e-05
64,7.4719e-08,3.9093e-08,1.0079e-07,-0.00015469,-9.7213e-05,2.8823e-05
65,7.2519e-08,3.7683e-08,1.0406e-07,-0.00015617,-9.798e-05,2.6773e-05
66,7.0213e-08,3.6212e-08,1.0725e-07,-0.00015759,-9.8718e-05,2.4658e-05
67,6.7803e-08,3.4679e-08,1.1037e-07,-0.00015897,-9.9426e-05,2.248e-05
68,6.5291e-08,3.3087e-08,1.1341e-07,-0.0001603,-0.0001001,2.024e-05
69,6.2677e-08,3.1436e-08,1.1637e-07,-0.00016158,-0.00010075,1.7941e-05
70,5.9965e-08,2.9728e-08,1.1923e-07,-0.00016281,-0.00010136,1.5583e-05
71,5.7155e-08,2.7963e-08,1.2201e-07,-0.00016398,-0.00010193,1.3169e-05
72,5.4251e-08,2.6144e-08,1.2468e-07,-0.00016509,-0.00010247,1.0701e-05
73,5.1255e-08,2.4272e-08,1.2726e-07,-0.00016614,-0.00010298,8.1802e-06
74,4.817e-08,2.2348e-08,1.2972e-07,-0.00016713,-0.00010344,5.609e-06
75,4.4997e-08,2.0375e-08,1.3208e-07,-0.00016806,-0.00010387,2.9896e-06
76,4.1741e-08,1.8353e-08,1.3432e-07,-0.00016893,-0.00010426,3.2423e-07
77,3.8404e-08,1.6286e-08,1.3644e-07,-0.00016973,-0.0001046,-2.3847e-06
78,3.499e-08,1.4174e-08,1.3844e-07,-0.00017046,-0.00010491,-5.1347e-06
79,3.1501e-08,1.2021e-08,1.4031e-07,-0.00017113,-0.00010517,-7.9234e-06
80,2.7943e-08,9.8281e-09,1.4205e-07,-0.00017172,-0.00010538,-1.0748e-05
81,2.4317e-08,7.598e-09,1.4365e-07,-0.00017224,-0.00010556,-1.3606e-05
82,2.0629e-08,5.333e-09,1.4512e-07,-0.00017269,-0.00010568,-1.6495e-05
83,1.6882e-08,3.0356e-09,1.4644e-07,-0.00017306,-0.00010577,-1.9411e-05
84,1.308e-08,7.0848e-10,1.4762e-07,-0.00017336,-0.0001058,-2.2353e-05
85,9.2282e-09,-1.6458e-09,1.4865e-07,-0.00017358,-0.00010579,-2.5316e-05
86,5.3307e-09,-4.0244e-09,1.4952e-07,-0.00017372,-0.00010574,-2.8298e-05
87,1.392e-09,-6.4244e-09,1.5025e-07,-0.00017379,-0.00010563,-3.1297e-05
88,-2.583e-09,-8.8431e-09,1.5081e-07,-0.00017377,-0.00010548,-3.4308e-05
89,-6.5895e-09,-1.1277e-08,1.5122e-07,-0.00017368,-0.00010527,-3.7329e-05
90,-1.0623e-08,-1.3724e-08,1.5147e-07,-0.00017351,-0.00010502,-4.0356e-05
91,-1.4677e-08,-1.618e-08,1.5155e-07,-0.00017325,-0.00010472,-4.3387e-05
92,-1.8747e-08,-1.8642e-08,1.5147e-07,-0.00017292,-0.00010437,-4.6417e-05
93,-2.2829e-08,-2.1108e-08,1.5123e-07,-0.0001725,-0.00010397,-4.9444e-05
94,-2.6916e-08,-2.3572e-08,1.5081e-07,-0.000172,-0.00010353,-5.2465e-05
95,-3.1002e-08,-2.6033e-08,1.5023e-07,-0.00017142,-0.00010303,-5.5475e-05
96,-3.5084e-08,-2.8487e-08,1.4948e-07,-0.00017075,-0.00010248,-5.8472e-05
97,-3.9154e-08,-3.0931e-08,1.4856e-07,-0.00017001,-0.00010189,-6.1452e-05
98,-4.3207e-08,-3.336e-08,1.4747e-07,-0.00016918,-0.00010124,-6.4412e-05
99,-4.7237e-08,-3.5772e-08,1.4621e-07,-0.00016828,-0.00010055,-6.7349e-05
100,-5.1239e-08,-3.8163e-08,1.4479e-07,-0.00016729,-9.9809e-05,-7.0258e-05
101,-5.5207e-08,-4.0529e-08,1.4319e-07,-0.00016622,-9.9021e-05,-7.3138e-05
102,-5.9136e-08,-4.2868e-08,1.4143e-07,-0.00016508,-9.8186e-05,-7.5983e-05
103,-6.3018e-08,-4.5174e-08,1.3951e-07,-0.00016385,-9.7304e-05,-7.8792e-05
104,-6.6849e-08,-4.7446e-08,1.3741e-07,-0.00016255,-9.6377e-05,-8.156e-05
105,-7.0623e-08,-4.9679e-08,1.3516e-07,-0.00016118,-9.5404e-05,-8.4285e-05
106,-7.4334e-08,-5.1871e-08,1.3275e-07,-0.00015973,-9.4387e-05,-8.6963e-05
107,-7.7976e-08,-5.4017e-08,1.3018e-07,-0.0001582,-9.3327e-05,-8.9592e-05
108,-8.1545e-08,-5.6114e-08,1.2746e-07,-0.0001566,-9.2225e-05,-9.2167e-05
109,-8.5034e-08,-5.8159e-08,1.2459e-07,-0.00015494,-9.1081e-05,-9.4686e-05
110,-8.8437e-08,-6.0149e-08,1.2157e-07,-0.0001532,-8.9897e-05,-9.7147e-05
111,-9.1751e-08,-6.208e-08,1.184e-07,-0.0001514,-8.8674e-05,-9.9545e-05
112,-9.4969e-08,-6.3949e-08,1.151e-07,-0.00014953,-8.7412e-05,-0.00010188
113,-9.8087e-08,-6.5754e-08,1.1166e-07,-0.00014759,-8.6114e-05,-0.00010414
114,-1.011e-07,-6.7492e-08,1.0809e-07,-0.0001456,-8.4781e-05,-0.00010634
115,-1.04e-07,-6.9159e-08,1.044e-07,-0.00014355,-8.3413e-05,-0.00010846
116,-1.0679e-07,-7.0752e-08,1.0058e-07,-0.00014144,-8.2013e-05,-0.00011051
117,-1.0946e-07,-7.227e-08,9.6655e-08,-0.00013927,-8.0582e-05,-0.00011248
118,-1.12e-07,-7.371e-08,9.2617e-08,-0.00013706,-7.9121e-05,-0.00011437
119,-1.1442e-07,-7.5069e-08,8.8477e-08,-0.00013479,-7.7633e-05,-0.00011618
120,-1.1671e-07,-7.6345e-08,8.4239e-08,-0.00013248,-7.6118e-05,-0.00011791
121,-1.1886e-07,-7.7537e-08,7.9912e-08,-0.00013012,-7.4578e-05,-0.00011955
122,-1.2087e-07,-7.8641e-08,7.55e-08,-0.00012772,-7.3016e-05,-0.0001211
123,-1.2275e-07,-7.9658e-08,7.1013e-08,-0.00012529,-7.1432e-05,-0.00012256
124,-1.2448e-07,-8.0584e-08,6.6455e-08,-0.00012281,-6.9829e-05,-0.00012393
125,-1.2607e-07,-8.1419e-08,6.1836e-08,-0.00012031,-6.8208e-05,-0.00012522
126,-1.275e-07,-8.2161e-08,5.7161e-08,-0.00011777,-6.6572e-05,-0.0001264
127,-1.2879e-07,-8.2809e-08,5.2438e-08,-0.00011521,-6.4922e-05,-0.0001275
128,-1.2993e-07,-8.3363e-08,4.7676e-08,-0.00011262,-6.326e-05,-0.0001285
129,-1.3091e-07,-8.3821e-08,4.2881e-08,-0.00011001,-6.1587e-05,-0.0001294
130,-1.3175e-07,-8.4184e-08,3.8062e-08,-0.00010738,-5.9907e-05,-0.00013021
131,-1.3242e-07,-8.4451e-08,3.3227e-08,-0.00010474,-5.822e-05,-0.00013092
132,-1.3295e-07,-8.4622e-08,2.8382e-08,-0.00010209,-5.6529e-05,-0.00013153
133,-1.3332e-07,-8.4698e-08,2.3536e-08,-9.9422e-05,-5.4836e-05,-0.00013205
134,-1.3353e-07,-8.4677e-08,1.8698e-08,-9.6754e-05,-5.3142e-05,-0.00013247
135,-1.336e-07,-8.4562e-08,1.3873e-08,-9.4082e-05,-5.145e-05,-0.00013279
136,-1.3351e-07,-8.4353e-08,9.0718e-09,-9.1411e-05,-4.976e-05,-0.00013302
137,-1.3327e-07,-8.405e-08,4.3004e-09,-8.8743e-05,-4.8076e-05,-0.00013315
138,-1.3288e-07,-8.3656e-08,-4.3326e-10,-8.6081e-05,-4.6399e-05,-0.00013318
139,-1.3235e-07,-8.317e-08,-5.1216e-09,-8.3429e-05,-4.4731e-05,-0.00013313
140,-1.3167e-07,-8.2596e-08,-9.7574e-09,-8.0789e-05,-4.3074e-05,-0.00013297
141,-1.3085e-07,-8.1934e-08,-1.4333e-08,-7.8164e-05,-4.1429e-05,-0.00013273
142,-1.2989e-07,-8.1187e-08,-1.8842e-08,-7.5557e-05,-3.9798e-05,-0.0001324
143,-1.2879e-07,-8.0356e-08,-2.3278e-08,-7.297e-05,-3.8182e-05,-0.00013197
144,-1.2757e-07,-7.9444e-08,-2.7633e-08,-7.0407e-05,-3.6585e-05,-0.00013146
145,-1.2621e-07,-7.8453e-08,-3.1901e-08,-6.787e-05,-3.5006e-05,-0.00013086
146,-1.2474e-07,-7.7386e-08,-3.6076e-08,-6.5361e-05,-3.3448e-05,-0.00013018
147,-1.2314e-07,-7.6246e-08,-4.0153e-08,-6.2883e-05,-3.1912e-05,-0.00012942
148,-1.2143e-07,-7.5036e-08,-4.4125e-08,-6.0438e-05,-3.04e-05,-0.00012857
149,-1.196e-07,-7.3758e-08,-4.7988e-08,-5.8028e-05,-2.8913e-05,-0.00012765
150,-1.1768e-07,-7.2415e-08,-5.1736e-08,-5.5656e-05,-2.7451e-05,-0.00012665
151,-1.1565e-07,-7.1012e-08,-5.5365e-08,-5.3324e-05,-2.6018e-05,-0.00012558
152,-1.1353e-07,-6.9551e-08,-5.8871e-08,-5.1033e-05,-2.4613e-05,-0.00012443
153,-1.1132e-07,-6.8036e-08,-6.2249e-08,-4.8785e-05,-2.3237e-05,-0.00012322
154,-1.0902e-07,-6.6471e-08,-6.5496e-08,-4.6583e-05,-2.1893e-05,-0.00012194
155,-1.0665e-07,-6.4858e-08,-6.8609e-08,-4.4427e-05,-2.0581e-05,-0.0001206
156,-1.0421e-07,-6.3203e-08,-7.1584e-08,-4.232e-05,-1.9301e-05,-0.00011919
157,-1.017e-07,-6.1508e-08,-7.442e-08,-4.0262e-05,-1.8054e-05,-0.00011773
158,-9.9128e-08,-5.9777e-08,-7.7114e-08,-3.8255e-05,-1.6842e-05,-0.00011622
159,-9.6505e-08,-5.8015e-08,-7.9664e-08,-3.63e-05,-1.5665e-05,-0.00011465
160,-9.3836e-08,-5.6224e-08,-8.207e-08,-3.4398e-05,-1.4524e-05,-0.00011303
161,-9.1125e-08,-5.441e-08,-8.4329e-08,-3.2549e-05,-1.3418e-05,-0.00011136
162,-8.838e-08,-5.2575e-08,-8.6443e-08,-3.0756e-05,-1.2349e-05,-0.00010965
163,-8.5605e-08,-5.0723e-08,-8.8409e-08,-2.9017e-05,-1.1317e-05,-0.0001079
164,-8.2808e-08,-4.886e-08,-9.023e-08,-2.7334e-05,-1.0322e-05,-0.00010612
165,-7.9994e-08,-4.6987e-08,-9.1904e-08,-2.5708e-05,-9.3647e-06,-0.00010429
166,-7.717e-08,-4.5109e-08,-9.3434e-08,-2.4137e-05,-8.4447e-06,-0.00010244
167,-7.434e-08,-4.3229e-08,-9.4819e-08,-2.2624e-05,-7.5622e-06,-0.00010056
168,-7.1512e-08,-4.1352e-08,-9.6063e-08,-2.1167e-05,-6.7174e-06,-9.8646e-05
169,-6.869e-08,-3.948e-08,-9.7166e-08,-1.9766e-05,-5.91e-06,-9.6713e-05
170,-6.588e-08,-3.7617e-08,-9.8132e-08,-1.8422e-05,-5.14e-06,-9.4759e-05
171,-6.3087e-08,-3.5767e-08,-9.8962e-08,-1.7133e-05,-4.4071e-06,-9.2787e-05
172,-6.0317e-08,-3.3932e-08,-9.966e-08,-1.5901e-05,-3.711e-06,-9.0801e-05
173,-5.7574e-08,-3.2116e-08,-1.0023e-07,-1.4723e-05,-3.0515e-06,-8.8801e-05
174,-5.4864e-08,-3.0321e-08,-1.0067e-07,-1.36e-05,-2.4281e-06,-8.6792e-05
175,-5.219e-08,-2.8551e-08,-1.0099e-07,-1.2531e-05,-1.8403e-06,-8.4775e-05
176,-4.9558e-08,-2.6808e-08,-1.012e-07,-1.1515e-05,-1.2876e-06,-8.2753e-05
177,-4.6971e-08,-2.5095e-08,-1.0128e-07,-1.0551e-05,-7.6947e-07,-8.0727e-05
178,-4.4433e-08,-2.3414e-08,-1.0126e-07,-9.6386e-06,-2.8526e-07,-7.8702e-05
179,-4.1949e-08,-2.1768e-08,-1.0114e-07,-8.7761e-06,1.6568e-07,-7.6678e-05
180,-3.952e-08,-2.0159e-08,-1.0091e-07,-7.9627e-06,5.8408e-07,-7.4657e-05
181,-3.7152e-08,-1.8588e-08,-1.0059e-07,-7.1973e-06,9.7069e-07,-7.2642e-05
182,-3.4845e-08,-1.7057e-08,-1.0018e-07,-6.4786e-06,1.3263e-06,-7.0635e-05
183,-3.2604e-08,-1.5569e-08,-9.9677e-08,-5.8053e-06,1.6518e-06,-6.8636e-05
184,-3.0431e-08,-1.4124e-08,-9.9099e-08,-5.1762e-06,1.9479e-06,-6.6649e-05
185,-2.8327e-08,-1.2725e-08,-9.8446e-08,-4.5897e-06,2.2156e-06,-6.4673e-05
186,-2.6295e-08,-1.1372e-08,-9.7724e-08,-4.0447e-06,2.4558e-06,-6.2712e-05
187,-2.4336e-08,-1.0066e-08,-9.6937e-08,-3.5394e-06,2.6695e-06,-6.0766e-05
188,-2.2452e-08,-8.8075e-09,-9.6092e-08,-3.0726e-06,2.8575e-06,-5.8836e-05
189,-2.0643e-08,-7.5984e-09,-9.5194e-08,-2.6427e-06,3.0208e-06,-5.6923e-05
190,-1.8911e-08,-6.4385e-09,-9.4248e-08,-2.2482e-06,3.1606e-06,-5.5029e-05
191,-1.7256e-08,-5.3284e-09,-9.326e-08,-1.8875e-06,3.2776e-06,-5.3154e-05
192,-1.5678e-08,-4.2682e-09,-9.2235e-08,-1.559e-06,3.3729e-06,-5.13e-05
193,-1.4178e-08,-3.2581e-09,-9.1179e-08,-1.2614e-06,3.4476e-06,-4.9466e-05
194,-1.2756e-08,-2.298e-09,-9.0096e-08,-9.9286e-07,3.5026e-06,-4.7654e-05
195,-1.141e-08,-1.3877e-09,-8.8992e-08,-7.52e-07,3.5389e-06,-4.5864e-05
196,-1.0141e-08,-5.2684e-10,-8.7872e-08,-5.3725e-07,3.5576e-06,-4.4095e-05
197,-8.9477e-09,2.8506e-10,-8.6742e-08,-3.4709e-07,3.5595e-06,-4.235e-05
198,-7.8289e-09,1.0486e-09,-8.5605e-08,-1.8e-07,3.5457e-06,-4.0627e-05
199,-6.7836e-09,1.7645e-09,-8.4467e-08,-3.4519e-08,3.5171e-06,-3.8927e-05
200,-5.8104e-09,2.4336e-09,-8.3332e-08,9.0816e-08,3.4747e-06,-3.7249e-05
201,-4.9075e-09,3.0569e-09,-8.2205e-08,1.9743e-07,3.4194e-06,-3.5595e-05
202,-4.0733e-09,3.6354e-09,-8.1091e-08,2.8671e-07,3.3522e-06,-3.3962e-05
203,-3.3059e-09,4.1704e-09,-7.9992e-08,3.6001e-07,3.2738e-06,-3.2352e-05
204,-2.6031e-09,4.663e-09,-7.8914e-08,4.1864e-07,3.1851e-06,-3.0763e-05
205,-1.9627e-09,5.1147e-09,-7.786e-08,4.6387e-07,3.087e-06,-2.9196e-05
206,-1.3823e-09,5.5268e-09,-7.6833e-08,4.9694e-07,2.9804e-06,-2.765e-05
207,-8.5952e-10,5.9009e-09,-7.5838e-08,5.19e-07,2.8658e-06,-2.6124e-05
208,-3.9167e-10,6.2386e-09,-7.4876e-08,5.3119e-07,2.7442e-06,-2.4617e-05
209,2.3954e-11,6.5416e-09,-7.3953e-08,5.3457e-07,2.6162e-06,-2.3129e-05
210,3.9016e-10,6.8115e-09,-7.3069e-08,5.3017e-07,2.4825e-06,-2.166e-05
211,7.0984e-10,7.0502e-09,-7.2228e-08,5.1893e-07,2.3437e-06,-2.0207e-05
212,9.8597e-10,7.2593e-09,-7.1433e-08,5.0177e-07,2.2004e-06,-1.8771e-05
213,1.2216e-09,7.4409e-09,-7.0685e-08,4.7951e-07,2.0533e-06,-1.735e-05
214,1.4198e-09,7.5968e-09,-6.9986e-08,4.5294e-07,1.9028e-06,-1.5944e-05
215,1.5837e-09,7.7288e-09,-6.9339e-08,4.2277e-07,1.7494e-06,-1.4551e-05
216,1.7165e-09,7.8391e-09,-6.8745e-08,3.8965e-07,1.5937e-06,-1.3171e-05
217,1.8214e-09,7.9294e-09,-6.8204e-08,3.5417e-07,1.4359e-06,-1.1802e-05
218,1.9017e-09,8.0019e-09,-6.772e-08,3.1686e-07,1.2765e-06,-1.0443e-05
219,1.9605e-09,8.0584e-09,-6.7292e-08,2.7818e-07,1.1159e-06,-9.0929e-06
220,2.0012e-09,8.101e-09,-6.6921e-08,2.3851e-07,9.5424e-07,-7.751e-06
221,2.027e-09,8.1317e-09,-6.6608e-08,1.9819e-07,7.9188e-07,-6.416e-06
222,2.041e-09,8.1524e-09,-6.6353e-08,1.5749e-07,6.2901e-07,-5.0866e-06
223,2.0465e-09,8.1651e-09,-6.6156e-08,1.166e-07,4.6582e-07,-3.7617e-06
224,2.0467e-09,8.1718e-09,-6.6018e-08,7.5664e-08,3.0244e-07,-2.4401e-06
225,2.0448e-09,8.1744e-09,-6.5939e-08,3.4749e-08,1.3897e-07,-1.1207e-06


==> figures/data/phi.dat <==
s1x,s1y,s1z,s2x,s2y,s2z
-3.7178e+06,6.1137e+06,16737,6.4656e+06,3.9335e+06,-4.9727e+05
-3.7215e+06,6.1108e+06,91222,6.4695e+06,3.9357e+06,-4.2719e+05
-3.7248e+06,6.1072e+06,1.657e+05,6.4728e+06,3.9375e+06,-3.5707e+05
-3.7277e+06,6.1029e+06,2.4015e+05,6.4756e+06,3.9389e+06,-2.8692e+05
-3.7302e+06,6.098e+06,3.1458e+05,6.4777e+06,3.94e+06,-2.1674e+05
-3.7323e+06,6.0925e+06,3.8898e+05,6.4793e+06,3.9407e+06,-1.4655e+05
-3.734e+06,6.0862e+06,4.6334e+05,6.4802e+06,3.9411e+06,-76339
-3.7353e+06,6.0793e+06,5.3764e+05,6.4806e+06,3.9411e+06,-6121.9
-3.7362e+06,6.0718e+06,6.1188e+05,6.4804e+06,3.9407e+06,64095
-3.7366e+06,6.0636e+06,6.8606e+05,6.4796e+06,3.94e+06,1.3431e+05
-3.7367e+06,6.0547e+06,7.6017e+05,6.4782e+06,3.9389e+06,2.0451e+05
-3.7364e+06,6.0451e+06,8.3419e+05,6.4762e+06,3.9375e+06,2.7469e+05
-3.7356e+06,6.0349e+06,9.0812e+05,6.4736e+06,3.9357e+06,3.4484e+05
-3.7345e+06,6.0241e+06,9.8195e+05,6.4704e+06,3.9335e+06,4.1497e+05
-3.7329e+06,6.0126e+06,1.0557e+06,6.4667e+06,3.931e+06,4.8505e+05
-3.7309e+06,6.0004e+06,1.1293e+06,6.4623e+06,3.9281e+06,5.5509e+05
-3.7285e+06,5.9876e+06,1.2028e+06,6.4573e+06,3.9249e+06,6.2508e+05
-3.7258e+06,5.9741e+06,1.2761e+06,6.4518e+06,3.9213e+06,6.9502e+05
-3.7226e+06,5.96e+06,1.3494e+06,6.4457e+06,3.9174e+06,7.6489e+05
-3.719e+06,5.9453e+06,1.4224e+06,6.4389e+06,3.9131e+06,8.3469e+05
-3.715e+06,5.9299e+06,1.4953e+06,6.4316e+06,3.9084e+06,9.0441e+05
-3.7106e+06,5.9138e+06,1.5681e+06,6.4237e+06,3.9034e+06,9.7405e+05
-3.7058e+06,5.8971e+06,1.6407e+06,6.4152e+06,3.898e+06,1.0436e+06
-3.7006e+06,5.8798e+06,1.7131e+06,6.4062e+06,3.8922e+06,1.1131e+06
-3.6949e+06,5.8618e+06,1.7853e+06,6.3965e+06,3.8861e+06,1.1824e+06
-3.6889e+06,5.8432e+06,1.8573e+06,6.3863e+06,3.8797e+06,1.2517e+06
-3.6825e+06,5.8239e+06,1.9291e+06,6.3754e+06,3.8729e+06,1.3208e+06
-3.6757e+06,5.804e+06,2.0008e+06,6.364e+06,3.8657e+06,1.3898e+06
-3.6685e+06,5.7835e+06,2.0721e+06,6.352e+06,3.8582e+06,1.4587e+06
-3.6609e+06,5.7624e+06,2.1433e+06,6.3394e+06,3.8503e+06,1.5274e+06
-3.6529e+06,5.7406e+06,2.2143e+06,6.3263e+06,3.8421e+06,1.596e+06
-3.6445e+06,5.7182e+06,2.2849e+06,6.3125e+06,3.8335e+06,1.6645e+06
-3.6356e+06,5.6952e+06,2.3554e+06,6.2982e+06,3.8246e+06,1.7328e+06
-3.6264e+06,5.6715e+06,2.4256e+06,6.2833e+06,3.8153e+06,1.801e+06
-3.6168e+06,5.6473e+06,2.4955e+06,6.2678e+06,3.8057e+06,1.869e+06
-3.6069e+06,5.6224e+06,2.5652e+06,6.2517e+06,3.7957e+06,1.9368e+06
-3.5965e+06,5.5969e+06,2.6345e+06,6.2351e+06,3.7854e+06,2.0044e+06
-3.5857e+06,5.5708e+06,2.7036e+06,6.2179e+06,3.7747e+06,2.0719e+06
-3.5745e+06,5.5441e+06,2.7724e+06,6.2001e+06,3.7637e+06,2.1391e+06
-3.563e+06,5.5168e+06,2.8409e+06,6.1817e+06,3.7523e+06,2.2062e+06
-3.551e+06,5.4889e+06,2.9091e+06,6.1628e+06,3.7406e+06,2.273e+06
-3.5387e+06,5.4604e+06,2.977e+06,6.1433e+06,3.7285e+06,2.3397e+06
-3.526e+06,5.4313e+06,3.0445e+06,6.1233e+06,3.7161e+06,2.4061e+06
-3.5129e+06,5.4016e+06,3.1117e+06,6.1026e+06,3.7033e+06,2.4723e+06
-3.4994e+06,5.3714e+06,3.1786e+06,6.0815e+06,3.6902e+06,2.5383e+06
-3.4856e+06,5.3405e+06,3.2451e+06,6.0597e+06,3.6768e+06,2.6041e+06
-3.4713e+06,5.3091e+06,3.3113e+06,6.0374e+06,3.663e+06,2.6696e+06
-3.4567e+06,5.2771e+06,3.3771e+06,6.0145e+06,3.6489e+06,2.7348e+06
-3.4417e+06,5.2445e+06,3.4426e+06,5.9911e+06,3.6344e+06,2.7998e+06
-3.4264e+06,5.2113e+06,3.5076e+06,5.9671e+06,3.6196e+06,2.8646e+06
-3.4106e+06,5.1776e+06,3.5723e+06,5.9426e+06,3.6045e+06,2.929e+06
-3.3945e+06,5.1433e+06,3.6366e+06,5.9175e+06,3.5891e+06,2.9933e+06
-3.378e+06,5.1084e+06,3.7005e+06,5.8918e+06,3.5733e+06,3.0572e+06
-3.3612e+06,5.073e+06,3.764e+06,5.8656e+06,3.5571e+06,3.1208e+06
-3.344e+06,5.0371e+06,3.8271e+06,5.8389e+06,3.5407e+06,3.1842e+06
-3.3264e+06,5.0006e+06,3.8898e+06,5.8116e+06,3.5239e+06,3.2472e+06
-3.3085e+06,4.9635e+06,3.9521e+06,5.7838e+06,3.5068e+06,3.31e+06
-3.2902e+06,4.9259e+06,4.0139e+06,5.7554e+06,3.4893e+06,3.3724e+06
-3.2715e+06,4.8878e+06,4.0753e+06,5.7265e+06,3.4715e+06,3.4346e+06
-3.2525e+06,4.8491e+06,4.1362e+06,5.6971e+06,3.4534e+06,3.4964e+06
-3.2331e+06,4.81e+06,4.1967e+06,5.6671e+06,3.435e+06,3.5579e+06
-3.2134e+06,4.7702e+06,4.2568e+06,5.6366e+06,3.4163e+06,3.619e+06
-3.1934e+06,4.73e+06,4.3163e+06,5.6056e+06,3.3972e+06,3.6798e+06
-3.1729e+06,4.6893e+06,4.3755e+06,5.574e+06,3.3778e+06,3.7403e+06
-3.1522e+06,4.648e+06,4.4341e+06,5.542e+06,3.3581e+06,3.8004e+06
-3.1311e+06,4.6063e+06,4.4922e+06,5.5094e+06,3.3381e+06,3.8602e+06
-3.1096e+06,4.564e+06,4.5499e+06,5.4762e+06,3.3178e+06,3.9195e+06
-3.0879e+06,4.5213e+06,4.6071e+06,5.4426e+06,3.2971e+06,3.9786e+06
-3.0657e+06,4.478e+06,4.6637e+06,5.4085e+06,3.2762e+06,4.0372e+06
-3.0433e+06,4.4343e+06,4.7199e+06,5.3738e+06,3.2549e+06,4.0955e+06
-3.0205e+06,4.3901e+06,4.7755e+06,5.3386e+06,3.2334e+06,4.1534e+06
-2.9974e+06,4.3454e+06,4.8306e+06,5.303e+06,3.2115e+06,4.2109e+06
-2.974e+06,4.3002e+06,4.8852e+06,5.2668e+06,3.1893e+06,4.2679e+06
-2.9502e+06,4.2546e+06,4.9393e+06,5.2301e+06,3.1668e+06,4.3246e+06
-2.9261e+06,4.2085e+06,4.9928e+06,5.1929e+06,3.144e+06,4.3809e+06
-2.9017e+06,4.1619e+06,5.0458e+06,5.1553e+06,3.121e+06,4.4368e+06
-2.877e+06,4.1149e+06,5.0983e+06,5.1171e+06,3.0976e+06,4.4922e+06
-2.852e+06,4.0674e+06,5.1501e+06,5.0785e+06,3.0739e+06,4.5472e+06
-2.8266e+06,4.0195e+06,5.2015e+06,5.0394e+06,3.0499e+06,4.6018e+06
-2.801e+06,3.9712e+06,5.2522e+06,4.9998e+06,3.0257e+06,4.6559e+06
-2.775e+06,3.9224e+06,5.3024e+06,4.9597e+06,3.0011e+06,4.7096e+06
-2.7488e+06,3.8732e+06,5.352e+06,4.9191e+06,2.9763e+06,4.7628e+06
-2.7222e+06,3.8236e+06,5.401e+06,4.8781e+06,2.9512e+06,4.8156e+06
-2.6954e+06,3.7736e+06,5.4495e+06,4.8366e+06,2.9258e+06,4.8679e+06
-2.6682e+06,3.7231e+06,5.4973e+06,4.7946e+06,2.9001e+06,4.9198e+06
-2.6408e+06,3.6723e+06,5.5446e+06,4.7522e+06,2.8741e+06,4.9712e+06
-2.6131e+06,3.6211e+06,5.5912e+06,4.7093e+06,2.8479e+06,5.0221e+06
-2.5851e+06,3.5694e+06,5.6372e+06,4.666e+06,2.8214e+06,5.0725e+06
-2.5568e+06,3.5174e+06,5.6827e+06,4.6222e+06,2.7946e+06,5.1224e+06
-2.5282e+06,3.465e+06,5.7275e+06,4.578e+06,2.7675e+06,5.1719e+06
-2.4994e+06,3.4122e+06,5.7716e+06,4.5333e+06,2.7402e+06,5.2208e+06
-2.4703e+06,3.359e+06,5.8152e+06,4.4882e+06,2.7126e+06,5.2692e+06
-2.4409e+06,3.3055e+06,5.8581e+06,4.4427e+06,2.6848e+06,5.3171e+06
-2.4113e+06,3.2516e+06,5.9004e+06,4.3967e+06,2.6567e+06,5.3645e+06
-2.3814e+06,3.1974e+06,5.942e+06,4.3503e+06,2.6283e+06,5.4114e+06
-2.3512e+06,3.1428e+06,5.983e+06,4.3034e+06,2.5997e+06,5.4578e+06
-2.3208e+06,3.0878e+06,6.0234e+06,4.2562e+06,2.5708e+06,5.5036e+06
-2.2901e+06,3.0326e+06,6.0631e+06,4.2085e+06,2.5417e+06,5.5489e+06
-2.2592e+06,2.977e+06,6.1021e+06,4.1605e+06,2.5123e+06,5.5936e+06
-2.228e+06,2.9211e+06,6.1404e+06,4.112e+06,2.4827e+06,5.6378e+06
-2.1966e+06,2.8648e+06,6.1781e+06,4.0631e+06,2.4528e+06,5.6814e+06
-2.165e+06,2.8083e+06,6.2152e+06,4.0138e+06,2.4227e+06,5.7245e+06
-2.1331e+06,2.7514e+06,6.2515e+06,3.9641e+06,2.3923e+06,5.767e+06
-2.101e+06,2.6943e+06,6.2872e+06,3.914e+06,2.3617e+06,5.809e+06
-2.0686e+06,2.6368e+06,6.3222e+06,3.8636e+06,2.3309e+06,5.8504e+06
-2.0361e+06,2.5791e+06,6.3565e+06,3.8127e+06,2.2999e+06,5.8912e+06
-2.0033e+06,2.5211e+06,6.3901e+06,3.7615e+06,2.2686e+06,5.9314e+06
-1.9702e+06,2.4628e+06,6.423e+06,3.7099e+06,2.2371e+06,5.971e+06
-1.937e+06,2.4042e+06,6.4552e+06,3.658e+06,2.2054e+06,6.01e+06
-1.9036e+06,2.3454e+06,6.4867e+06,3.6056e+06,2.1734e+06,6.0485e+06
-1.8699e+06,2.2863e+06,6.5175e+06,3.553e+06,2.1413e+06,6.0863e+06
-1.8361e+06,2.227e+06,6.5476e+06,3.4999e+06,2.1089e+06,6.1235e+06
-1.8021e+06,2.1675e+06,6.577e+06,3.4465e+06,2.0763e+06,6.1601e+06
-1.7678e+06,2.1077e+06,6.6056e+06,3.3928e+06,2.0435e+06,6.1961e+06
-1.7334e+06,2.0476e+06,6.6336e+06,3.3387e+06,2.0105e+06,6.2315e+06
-1.6988e+06,1.9874e+06,6.6608e+06,3.2843e+06,1.9773e+06,6.2663e+06
-1.664e+06,1.9269e+06,6.6873e+06,3.2296e+06,1.9439e+06,6.3004e+06
-1.629e+06,1.8662e+06,6.7131e+06,3.1745e+06,1.9104e+06,6.3339e+06
-1.5938e+06,1.8054e+06,6.7381e+06,3.1191e+06,1.8766e+06,6.3667e+06
-1.5585e+06,1.7443e+06,6.7624e+06,3.0634e+06,1.8426e+06,6.3989e+06
-1.523e+06,1.683e+06,6.786e+06,3.0074e+06,1.8084e+06,6.4305e+06
-1.4873e+06,1.6216e+06,6.8088e+06,2.9511e+06,1.7741e+06,6.4614e+06
-1.4514e+06,1.5599e+06,6.8309e+06,2.8945e+06,1.7396e+06,6.4916e+06
-1.4154e+06,1.4981e+06,6.8523e+06,2.8376e+06,1.7049e+06,6.5212e+06
-1.3793e+06,1.4362e+06,6.8729e+06,2.7804e+06,1.67e+06,6.5501e+06
-1.343e+06,1.3741e+06,6.8928e+06,2.7229e+06,1.6349e+06,6.5784e+06
-1.3066e+06,1.3118e+06,6.9119e+06,2.6651e+06,1.5997e+06,6.606e+06
-1.27e+06,1.2494e+06,6.9302e+06,2.6071e+06,1.5644e+06,6.6329e+06
-1.2332e+06,1.1868e+06,6.9478e+06,2.5488e+06,1.5288e+06,6.6591e+06
-1.1964e+06,1.1242e+06,6.9647e+06,2.4903e+06,1.4931e+06,6.6846e+06
-1.1594e+06,1.0614e+06,6.9808e+06,2.4314e+06,1.4573e+06,6.7095e+06
-1.1223e+06,9.9847e+05,6.9961e+06,2.3724e+06,1.4213e+06,6.7337e+06
-1.0851e+06,9.3545e+05,7.0107e+06,2.3131e+06,1.3851e+06,6.7571e+06
-1.0477e+06,8.7233e+05,7.0245e+06,2.2535e+06,1.3489e+06,6.7799e+06
-1.0102e+06,8.0911e+05,7.0375e+06,2.1937e+06,1.3124e+06,6.8019e+06
-9.7265e+05,7.4581e+05,7.0498e+06,2.1337e+06,1.2759e+06,6.8233e+06
-9.3497e+05,6.8242e+05,7.0613e+06,2.0735e+06,1.2392e+06,6.8439e+06
-8.9718e+05,6.1896e+05,7.072e+06,2.013e+06,1.2023e+06,6.8639e+06
-8.593e+05,5.5543e+05,7.082e+06,1.9523e+06,1.1654e+06,6.8831e+06
-8.2132e+05,4.9185e+05,7.0912e+06,1.8915e+06,1.1283e+06,6.9016e+06
-7.8325e+05,4.2821e+05,7.0996e+06,1.8304e+06,1.0911e+06,6.9194e+06
-7.451e+05,3.6452e+05,7.1073e+06,1.7691e+06,1.0538e+06,6.9364e+06
-7.0687e+05,3.0079e+05,7.1142e+06,1.7077e+06,1.0164e+06,6.9527e+06
-6.6856e+05,2.3703e+05,7.1203e+06,1.6461e+06,9.7887e+05,6.9683e+06
-6.3018e+05,1.7325e+05,7.1256e+06,1.5843e+06,9.4124e+05,6.9831e+06
-5.9173e+05,1.0944e+05,7.1302e+06,1.5223e+06,9.0351e+05,6.9972e+06
-5.5321e+05,45627,7.134e+06,1.4602e+06,8.6569e+05,7.0106e+06
-5.1463e+05,-18194,7.137e+06,1.3979e+06,8.2777e+05,7.0232e+06
-4.76e+05,-82013,7.1392e+06,1.3355e+06,7.8977e+05,7.0351e+06
-4.3732e+05,-1.4582e+05,7.1407e+06,1.2729e+06,7.5168e+05,7.0462e+06
-3.9859e+05,-2.0962e+05,7.1413e+06,1.2102e+06,7.1351e+05,7.0566e+06
-3.5982e+05,-2.7339e+05,7.1412e+06,1.1473e+06,6.7526e+05,7.0662e+06
-3.21e+05,-3.3713e+05,7.1404e+06,1.0844e+06,6.3695e+05,7.0751e+06
-2.8215e+05,-4.0084e+05,7.1387e+06,1.0213e+06,5.9856e+05,7.0832e+06
-2.4327e+05,-4.645e+05,7.1363e+06,9.5811e+05,5.6011e+05,7.0905e+06
-2.0437e+05,-5.2811e+05,7.1331e+06,8.9481e+05,5.216e+05,7.0971e+06
-1.6544e+05,-5.9166e+05,7.1291e+06,8.3143e+05,4.8303e+05,7.1029e+06
-1.265e+05,-6.5515e+05,7.1243e+06,7.6795e+05,4.4442e+05,7.1079e+06
-87537,-7.1857e+05,7.1188e+06,7.0438e+05,4.0575e+05,7.1122e+06
-48568,-7.8191e+05,7.1125e+06,6.4074e+05,3.6704e+05,7.1157e+06
-9594.4,-8.4516e+05,7.1054e+06,5.7703e+05,3.2829e+05,7.1184e+06
29381,-9.0833e+05,7.0976e+06,5.1326e+05,2.895e+05,7.1203e+06
68353,-9.7139e+05,7.0889e+06,4.4943e+05,2.5068e+05,7.1215e+06
1.0732e+05,-1.0343e+06,7.0795e+06,3.8556e+05,2.1183e+05,7.1219e+06
1.4627e+05,-1.0972e+06,7.0694e+06,3.2164e+05,1.7296e+05,7.1215e+06
1.8521e+05,-1.1599e+06,7.0584e+06,2.5768e+05,1.3408e+05,7.1203e+06
2.2412e+05,-1.2225e+06,7.0467e+06,1.937e+05,95173,7.1183e+06
2.6302e+05,-1.285e+06,7.0343e+06,1.2969e+05,56259,7.1155e+06
3.0188e+05,-1.3473e+06,7.021e+06,65672,17339,7.112e+06
3.4071e+05,-1.4095e+06,7.007e+06,1645.6,-21583,7.1077e+06
3.795e+05,-1.4715e+06,6.9923e+06,-62381,-60502,7.1026e+06
4.1826e+05,-1.5334e+06,6.9767e+06,-1.264e+05,-99415,7.0967e+06
4.5696e+05,-1.5951e+06,6.9604e+06,-1.9041e+05,-1.3832e+05,7.09e+06
4.9562e+05,-1.6566e+06,6.9434e+06,-2.5439e+05,-1.772e+05,7.0825e+06
5.3422e+05,-1.718e+06,6.9256e+06,-3.1835e+05,-2.1607e+05,7.0742e+06
5.7277e+05,-1.7791e+06,6.9071e+06,-3.8227e+05,-2.5491e+05,7.0651e+06
6.1125e+05,-1.8401e+06,6.8878e+06,-4.4615e+05,-2.9373e+05,7.0553e+06
6.4967e+05,-1.9009e+06,6.8677e+06,-5.0997e+05,-3.3251e+05,7.0446e+06
6.8801e+05,-1.9614e+06,6.8469e+06,-5.7374e+05,-3.7125e+05,7.0331e+06
7.2628e+05,-2.0218e+06,6.8254e+06,-6.3745e+05,-4.0995e+05,7.0209e+06
7.6448e+05,-2.0819e+06,6.8031e+06,-7.0108e+05,-4.486e+05,7.0078e+06
8.0258e+05,-2.1418e+06,6.7801e+06,-7.6464e+05,-4.8721e+05,6.994e+06
8.4061e+05,-2.2015e+06,6.7563e+06,-8.281e+05,-5.2576e+05,6.9794e+06
8.7853e+05,-2.2609e+06,6.7318e+06,-8.9148e+05,-5.6425e+05,6.9639e+06
9.1637e+05,-2.3201e+06,6.7066e+06,-9.5475e+05,-6.0267e+05,6.9477e+06
9.541e+05,-2.379e+06,6.6806e+06,-1.0179e+06,-6.4103e+05,6.9307e+06
9.9173e+05,-2.4377e+06,6.6539e+06,-1.081e+06,-6.7931e+05,6.9129e+06
1.0293e+06,-2.4961e+06,6.6265e+06,-1.1439e+06,-7.1751e+05,6.8943e+06
1.0667e+06,-2.5542e+06,6.5984e+06,-1.2067e+06,-7.5563e+05,6.8749e+06
1.104e+06,-2.6121e+06,6.5695e+06,-1.2693e+06,-7.9367e+05,6.8547e+06
1.1411e+06,-2.6696e+06,6.54e+06,-1.3318e+06,-8.3161e+05,6.8337e+06
1.1782e+06,-2.7269e+06,6.5097e+06,-1.3942e+06,-8.6946e+05,6.8119e+06
1.2151e+06,-2.7839e+06,6.4787e+06,-1.4564e+06,-9.072e+05,6.7894e+06
1.2519e+06,-2.8406e+06,6.447e+06,-1.5184e+06,-9.4484e+05,6.766e+06
1.2886e+06,-2.8969e+06,6.4146e+06,-1.5802e+06,-9.8238e+05,6.7419e+06
1.3251e+06,-2.953e+06,6.3816e+06,-1.6419e+06,-1.0198e+06,6.717e+06
1.3614e+06,-3.0087e+06,6.3478e+06,-1.7034e+06,-1.0571e+06,6.6913e+06
1.3977e+06,-3.0641e+06,6.3133e+06,-1.7646e+06,-1.0943e+06,6.6648e+06
1.4337e+06,-3.1192e+06,6.2781e+06,-1.8257e+06,-1.1313e+06,6.6375e+06
1.4696e+06,-3.174e+06,6.2423e+06,-1.8865e+06,-1.1682e+06,6.6095e+06
1.5054e+06,-3.2283e+06,6.2058e+06,-1.9472e+06,-1.205e+06,6.5807e+06
1.541e+06,-3.2824e+06,6.1686e+06,-2.0076e+06,-1.2416e+06,6.5511e+06
1.5764e+06,-3.3361e+06,6.1307e+06,-2.0677e+06,-1.2781e+06,6.5207e+06
1.6117e+06,-3.3894e+06,6.0922e+06,-2.1276e+06,-1.3145e+06,6.4895e+06
1.6467e+06,-3.4423e+06,6.053e+06,-2.1873e+06,-1.3506e+06,6.4576e+06
1.6816e+06,-3.4949e+06,6.0131e+06,-2.2467e+06,-1.3867e+06,6.425e+06
1.7163e+06,-3.5471e+06,5.9726e+06,-2.3058e+06,-1.4225e+06,6.3915e+06
1.7509e+06,-3.5989e+06,5.9315e+06,-2.3647e+06,-1.4582e+06,6.3573e+06
1.7852e+06,-3.6503e+06,5.8896e+06,-2.4233e+06,-1.4937e+06,6.3223e+06
1.8193e+06,-3.7013e+06,5.8472e+06,-2.4816e+06,-1.529e+06,6.2866e+06
1.8533e+06,-3.752e+06,5.8041e+06,-2.5395e+06,-1.5642e+06,6.2501e+06
1.887e+06,-3.8022e+06,5.7604e+06,-2.5972e+06,-1.5991e+06,6.2129e+06
1.9206e+06,-3.852e+06,5.7161e+06,-2.6546e+06,-1.6339e+06,6.175e+06
1.9539e+06,-3.9013e+06,5.6711e+06,-2.7117e+06,-1.6685e+06,6.1362e+06
1.987e+06,-3.9503e+06,5.6255e+06,-2.7684e+06,-1.7029e+06,6.0968e+06
2.0199e+06,-3.9988e+06,5.5793e+06,-2.8248e+06,-1.737e+06,6.0566e+06
2.0526e+06,-4.0469e+06,5.5325e+06,-2.8808e+06,-1.771e+06,6.0157e+06
2.085e+06,-4.0946e+06,5.4851e+06,-2.9365e+06,-1.8047e+06,5.974e+06
2.1173e+06,-4.1418e+06,5.4371e+06,-2.9919e+06,-1.8382e+06,5.9316e+06
2.1493e+06,-4.1885e+06,5.3885e+06,-3.0469e+06,-1.8715e+06,5.8885e+06
2.181e+06,-4.2348e+06,5.3394e+06,-3.1015e+06,-1.9046e+06,5.8447e+06
2.2126e+06,-4.2806e+06,5.2896e+06,-3.1557e+06,-1.9374e+06,5.8002e+06
2.2438e+06,-4.326e+06,5.2393e+06,-3.2096e+06,-1.97e+06,5.7549e+06
2.2749e+06,-4.3709e+06,5.1884e+06,-3.263e+06,-2.0024e+06,5.709e+06
2.3057e+06,-4.4153e+06,5.1369e+06,-3.3161e+06,-2.0345e+06,5.6623e+06
2.3362e+06,-4.4593e+06,5.0849e+06,-3.3687e+06,-2.0664e+06,5.615e+06
2.3665e+06,-4.5027e+06,5.0323e+06,-3.4209e+06,-2.098e+06,5.567e+06
2.3965e+06,-4.5457e+06,4.9792e+06,-3.4727e+06,-2.1293e+06,5.5182e+06
2.4263e+06,-4.5882e+06,4.9255e+06,-3.5241e+06,-2.1604e+06,5.4688e+06
2.4558e+06,-4.6301e+06,4.8713e+06,-3.5751e+06,-2.1912e+06,5.4188e+06
2.4851e+06,-4.6716e+06,4.8166e+06,-3.6256e+06,-2.2218e+06,5.368e+06
2.514e+06,-4.7126e+06,4.7613e+06,-3.6756e+06,-2.2521e+06,5.3166e+06
2.5427e+06,-4.753e+06,4.7055e+06,-3.7252e+06,-2.2821e+06,5.2645e+06
2.5711e+06,-4.7929e+06,4.6492e+06,-3.7743e+06,-2.3118e+06,5.2118e+06
2.5993e+06,-4.8324e+06,4.5924e+06,-3.823e+06,-2.3412e+06,5.1584e+06
2.6271e+06,-4.8712e+06,4.5352e+06,-3.8712e+06,-2.3703e+06,5.1044e+06
2.6547e+06,-4.9096e+06,4.4774e+06,-3.9189e+06,-2.3991e+06,5.0497e+06
2.682e+06,-4.9474e+06,4.4191e+06,-3.9661e+06,-2.4277e+06,4.9944e+06
2.709e+06,-4.9847e+06,4.3603e+06,-4.0128e+06,-2.4559e+06,4.9385e+06
2.7357e+06,-5.0214e+06,4.3011e+06,-4.059e+06,-2.4838e+06,4.8819e+06
2.7621e+06,-5.0576e+06,4.2414e+06,-4.1047e+06,-2.5114e+06,4.8248e+06
2.7882e+06,-5.0933e+06,4.1813e+06,-4.1499e+06,-2.5387e+06,4.767e+06
2.814e+06,-5.1284e+06,4.1206e+06,-4.1945e+06,-2.5657e+06,4.7086e+06
2.8395e+06,-5.1629e+06,4.0596e+06,-4.2386e+06,-2.5923e+06,4.6497e+06
2.8646e+06,-5.1969e+06,3.9981e+06,-4.2822e+06,-2.6186e+06,4.5901e+06
2.8895e+06,-5.2303e+06,3.9361e+06,-4.3253e+06,-2.6446e+06,4.53e+06
2.9141e+06,-5.2631e+06,3.8738e+06,-4.3678e+06,-2.6703e+06,4.4693e+06
2.9383e+06,-5.2954e+06,3.811e+06,-4.4097e+06,-2.6956e+06,4.408e+06
2.9622e+06,-5.327e+06,3.7478e+06,-4.4511e+06,-2.7205e+06,4.3462e+06
2.9858e+06,-5.3582e+06,3.6842e+06,-4.4919e+06,-2.7452e+06,4.2838e+06
3.0091e+06,-5.3887e+06,3.6201e+06,-4.5321e+06,-2.7694e+06,4.2208e+06
3.032e+06,-5.4186e+06,3.5557e+06,-4.5718e+06,-2.7934e+06,4.1574e+06
3.0546e+06,-5.448e+06,3.4909e+06,-4.6109e+06,-2.8169e+06,4.0933e+06
3.0769e+06,-5.4767e+06,3.4258e+06,-4.6494e+06,-2.8401e+06,4.0288e+06
3.0989e+06,-5.5049e+06,3.3602e+06,-4.6873e+06,-2.863e+06,3.9638e+06
3.1205e+06,-5.5324e+06,3.2943e+06,-4.7246e+06,-2.8854e+06,3.8982e+06
3.1417e+06,-5.5594e+06,3.228e+06,-4.7612e+06,-2.9075e+06,3.8322e+06
3.1627e+06,-5.5857e+06,3.1614e+06,-4.7973e+06,-2.9292e+06,3.7656e+06
3.1832e+06,-5.6115e+06,3.0945e+06,-4.8328e+06,-2.9506e+06,3.6986e+06
3.2035e+06,-5.6366e+06,3.0272e+06,-4.8676e+06,-2.9716e+06,3.6311e+06
3.2234e+06,-5.6611e+06,2.9595e+06,-4.9018e+06,-2.9921e+06,3.5631e+06
3.2429e+06,-5.685e+06,2.8916e+06,-4.9354e+06,-3.0123e+06,3.4947e+06
3.2621e+06,-5.7083e+06,2.8233e+06,-4.9683e+06,-3.0321e+06,3.4258e+06
3.2809e+06,-5.731e+06,2.7547e+06,-5.0006e+06,-3.0516e+06,3.3564e+06
3.2994e+06,-5.753e+06,2.6859e+06,-5.0323e+06,-3.0706e+06,3.2867e+06
3.3175e+06,-5.7744e+06,2.6167e+06,-5.0632e+06,-3.0892e+06,3.2165e+06
3.3352e+06,-5.7952e+06,2.5472e+06,-5.0936e+06,-3.1074e+06,3.1459e+06
3.3526e+06,-5.8154e+06,2.4775e+06,-5.1232e+06,-3.1252e+06,3.0748e+06
3.3696e+06,-5.8349e+06,2.4075e+06,-5.1523e+06,-3.1427e+06,3.0034e+06
3.3863e+06,-5.8538e+06,2.3372e+06,-5.1806e+06,-3.1597e+06,2.9316e+06
3.4026e+06,-5.8721e+06,2.2667e+06,-5.2083e+06,-3.1763e+06,2.8594e+06
3.4185e+06,-5.8897e+06,2.196e+06,-5.2352e+06,-3.1924e+06,2.7869e+06
3.4341e+06,-5.9066e+06,2.125e+06,-5.2615e+06,-3.2082e+06,2.7139e+06
3.4492e+06,-5.923e+06,2.0537e+06,-5.2872e+06,-3.2235e+06,2.6406e+06
3.464e+06,-5.9387e+06,1.9823e+06,-5.3121e+06,-3.2385e+06,2.567e+06
3.4784e+06,-5.9537e+06,1.9106e+06,-5.3363e+06,-3.253e+06,2.493e+06
3.4925e+06,-5.9681e+06,1.8387e+06,-5.3598e+06,-3.267e+06,2.4188e+06
3.5062e+06,-5.9818e+06,1.7667e+06,-5.3827e+06,-3.2807e+06,2.3442e+06
3.5194e+06,-5.9949e+06,1.6944e+06,-5.4048e+06,-3.2939e+06,2.2692e+06
3.5323e+06,-6.0074e+06,1.6219e+06,-5.4262e+06,-3.3067e+06,2.194e+06
3.5448e+06,-6.0191e+06,1.5493e+06,-5.4469e+06,-3.319e+06,2.1185e+06
3.557e+06,-6.0303e+06,1.4765e+06,-5.4669e+06,-3.3309e+06,2.0428e+06
3.5687e+06,-6.0407e+06,1.4035e+06,-5.4862e+06,-3.3424e+06,1.9667e+06
3.5801e+06,-6.0506e+06,1.3304e+06,-5.5047e+06,-3.3534e+06,1.8904e+06
3.591e+06,-6.0597e+06,1.2572e+06,-5.5225e+06,-3.364e+06,1.8138e+06
3.6016e+06,-6.0682e+06,1.1838e+06,-5.5396e+06,-3.3742e+06,1.7371e+06
3.6118e+06,-6.0761e+06,1.1102e+06,-5.556e+06,-3.3839e+06,1.66e+06
3.6216e+06,-6.0832e+06,1.0366e+06,-5.5716e+06,-3.3932e+06,1.5828e+06
3.631e+06,-6.0897e+06,9.6284e+05,-5.5865e+06,-3.402e+06,1.5054e+06
3.6399e+06,-6.0956e+06,8.8897e+05,-5.6007e+06,-3.4103e+06,1.4277e+06
3.6486e+06,-6.1008e+06,8.1502e+05,-5.6141e+06,-3.4183e+06,1.3499e+06
3.6568e+06,-6.1053e+06,7.4097e+05,-5.6268e+06,-3.4257e+06,1.2719e+06
3.6646e+06,-6.1092e+06,6.6684e+05,-5.6387e+06,-3.4327e+06,1.1937e+06
3.672e+06,-6.1124e+06,5.9264e+05,-5.6499e+06,-3.4393e+06,1.1153e+06
3.679e+06,-6.1149e+06,5.1837e+05,-5.6604e+06,-3.4454e+06,1.0369e+06
3.6856e+06,-6.1168e+06,4.4405e+05,-5.6701e+06,-3.4511e+06,9.5823e+05
3.6918e+06,-6.118e+06,3.6968e+05,-5.6791e+06,-3.4562e+06,8.7949e+05
3.6976e+06,-6.1185e+06,2.9527e+05,-5.6873e+06,-3.461e+06,8.0062e+05
3.703e+06,-6.1184e+06,2.2082e+05,-5.6947e+06,-3.4653e+06,7.2165e+05
3.708e+06,-6.1176e+06,1.4636e+05,-5.7014e+06,-3.4691e+06,6.4258e+05
3.7126e+06,-6.1161e+06,71872,-5.7074e+06,-3.4725e+06,5.6343e+05
3.7168e+06,-6.114e+06,-2618.6,-5.7126e+06,-3.4754e+06,4.8421e+05
3.7206e+06,-6.1112e+06,-77109,-5.717e+06,-3.4778e+06,4.0492e+05
3.724e+06,-6.1077e+06,-1.5159e+05,-5.7207e+06,-3.4798e+06,3.2557e+05
3.7269e+06,-6.1036e+06,-2.2606e+05,-5.7236e+06,-3.4813e+06,2.4619e+05
3.7295e+06,-6.0988e+06,-3.005e+05,-5.7258e+06,-3.4824e+06,1.6677e+05
3.7317e+06,-6.0934e+06,-3.7491e+05,-5.7272e+06,-3.483e+06,87326
3.7334e+06,-6.0872e+06,-4.4928e+05,-5.7278e+06,-3.4831e+06,7872.8
3.7348e+06,-6.0805e+06,-5.2359e+05,-5.7277e+06,-3.4828e+06,-71581
3.7357e+06,-6.073e+06,-5.9786e+05,-5.7268e+06,-3.482e+06,-1.5103e+05
3.7363e+06,-6.0649e+06,-6.7205e+05,-5.7252e+06,-3.4808e+06,-2.3045e+05
3.7364e+06,-6.0562e+06,-7.4618e+05,-5.7228e+06,-3.4791e+06,-3.0984e+05
3.7361e+06,-6.0468e+06,-8.2022e+05,-5.7197e+06,-3.4769e+06,-3.892e+05
3.7355e+06,-6.0367e+06,-8.9417e+05,-5.7158e+06,-3.4743e+06,-4.685e+05
3.7344e+06,-6.0259e+06,-9.6803e+05,-5.7112e+06,-3.4712e+06,-5.4774e+05
3.7329e+06,-6.0146e+06,-1.0418e+06,-5.7058e+06,-3.4677e+06,-6.2691e+05
3.731e+06,-6.0025e+06,-1.1154e+06,-5.6996e+06,-3.4637e+06,-7.0599e+05
3.7287e+06,-5.9898e+06,-1.1889e+06,-5.6927e+06,-3.4592e+06,-7.8498e+05
3.726e+06,-5.9765e+06,-1.2623e+06,-5.685e+06,-3.4543e+06,-8.6387e+05
3.7229e+06,-5.9625e+06,-1.3356e+06,-5.6766e+06,-3.449e+06,-9.4264e+05
3.7193e+06,-5.9478e+06,-1.4087e+06,-5.6674e+06,-3.4431e+06,-1.0213e+06
3.7154e+06,-5.9325e+06,-1.4816e+06,-5.6575e+06,-3.4369e+06,-1.0998e+06
3.7111e+06,-5.9166e+06,-1.5544e+06,-5.6469e+06,-3.4301e+06,-1.1782e+06
3.7063e+06,-5.9e+06,-1.627e+06,-5.6355e+06,-3.4229e+06,-1.2564e+06
3.7012e+06,-5.8828e+06,-1.6995e+06,-5.6233e+06,-3.4153e+06,-1.3344e+06
3.6957e+06,-5.8649e+06,-1.7717e+06,-5.6104e+06,-3.4072e+06,-1.4123e+06
3.6897e+06,-5.8464e+06,-1.8438e+06,-5.5968e+06,-3.3987e+06,-1.49e+06
3.6834e+06,-5.8273e+06,-1.9157e+06,-5.5825e+06,-3.3897e+06,-1.5675e+06
3.6766e+06,-5.8075e+06,-1.9873e+06,-5.5674e+06,-3.3803e+06,-1.6448e+06
3.6695e+06,-5.7871e+06,-2.0588e+06,-5.5515e+06,-3.3704e+06,-1.7218e+06
3.662e+06,-5.766e+06,-2.13e+06,-5.535e+06,-3.3601e+06,-1.7987e+06
3.654e+06,-5.7444e+06,-2.201e+06,-5.5177e+06,-3.3493e+06,-1.8753e+06
3.6457e+06,-5.7221e+06,-2.2717e+06,-5.4997e+06,-3.3382e+06,-1.9516e+06
3.6369e+06,-5.6992e+06,-2.3422e+06,-5.481e+06,-3.3265e+06,-2.0277e+06
3.6278e+06,-5.6756e+06,-2.4125e+06,-5.4615e+06,-3.3145e+06,-2.1036e+06
3.6183e+06,-5.6515e+06,-2.4824e+06,-5.4413e+06,-3.302e+06,-2.1791e+06
3.6084e+06,-5.6267e+06,-2.5521e+06,-5.4205e+06,-3.289e+06,-2.2544e+06
3.598e+06,-5.6014e+06,-2.6216e+06,-5.3989e+06,-3.2757e+06,-2.3294e+06
3.5873e+06,-5.5754e+06,-2.6907e+06,-5.3766e+06,-3.2619e+06,-2.4041e+06
3.5762e+06,-5.5488e+06,-2.7596e+06,-5.3536e+06,-3.2476e+06,-2.4784e+06
3.5648e+06,-5.5216e+06,-2.8281e+06,-5.3299e+06,-3.233e+06,-2.5525e+06
3.5529e+06,-5.4938e+06,-2.8964e+06,-5.3055e+06,-3.2179e+06,-2.6262e+06
3.5406e+06,-5.4654e+06,-2.9643e+06,-5.2804e+06,-3.2024e+06,-2.6996e+06
3.528e+06,-5.4364e+06,-3.0319e+06,-5.2547e+06,-3.1865e+06,-2.7726e+06
3.515e+06,-5.4068e+06,-3.0992e+06,-5.2282e+06,-3.1702e+06,-2.8452e+06
3.5016e+06,-5.3766e+06,-3.1661e+06,-5.2011e+06,-3.1535e+06,-2.9175e+06
3.4878e+06,-5.3459e+06,-3.2327e+06,-5.1733e+06,-3.1364e+06,-2.9894e+06
3.4736e+06,-5.3146e+06,-3.299e+06,-5.1448e+06,-3.1188e+06,-3.0609e+06
3.459e+06,-5.2826e+06,-3.3649e+06,-5.1157e+06,-3.1009e+06,-3.1321e+06
3.4441e+06,-5.2501e+06,-3.4304e+06,-5.0859e+06,-3.0825e+06,-3.2028e+06
3.4288e+06,-5.2171e+06,-3.4955e+06,-5.0554e+06,-3.0638e+06,-3.2731e+06
3.4131e+06,-5.1835e+06,-3.5603e+06,-5.0243e+06,-3.0446e+06,-3.3429e+06
3.3971e+06,-5.1493e+06,-3.6247e+06,-4.9925e+06,-3.0251e+06,-3.4124e+06
3.3807e+06,-5.1145e+06,-3.6887e+06,-4.9601e+06,-3.0052e+06,-3.4814e+06
3.3639e+06,-5.0792e+06,-3.7522e+06,-4.9271e+06,-2.9849e+06,-3.55e+06
3.3468e+06,-5.0433e+06,-3.8154e+06,-4.8934e+06,-2.9642e+06,-3.6181e+06
3.3292e+06,-5.0069e+06,-3.8782e+06,-4.8591e+06,-2.9431e+06,-3.6857e+06
3.3114e+06,-4.97e+06,-3.9405e+06,-4.8242e+06,-2.9216e+06,-3.7529e+06
3.2931e+06,-4.9325e+06,-4.0024e+06,-4.7886e+06,-2.8998e+06,-3.8195e+06
3.2745e+06,-4.8944e+06,-4.0639e+06,-4.7524e+06,-2.8776e+06,-3.8857e+06
3.2556e+06,-4.8559e+06,-4.1249e+06,-4.7157e+06,-2.855e+06,-3.9514e+06
3.2363e+06,-4.8168e+06,-4.1855e+06,-4.6783e+06,-2.8321e+06,-4.0166e+06
3.2166e+06,-4.7771e+06,-4.2456e+06,-4.6403e+06,-2.8088e+06,-4.0813e+06
3.1966e+06,-4.737e+06,-4.3053e+06,-4.6018e+06,-2.7851e+06,-4.1455e+06
3.1763e+06,-4.6964e+06,-4.3645e+06,-4.5626e+06,-2.7611e+06,-4.2091e+06
3.1556e+06,-4.6552e+06,-4.4232e+06,-4.5229e+06,-2.7368e+06,-4.2722e+06
3.1345e+06,-4.6135e+06,-4.4815e+06,-4.4826e+06,-2.7121e+06,-4.3347e+06
3.1131e+06,-4.5713e+06,-4.5392e+06,-4.4417e+06,-2.687e+06,-4.3967e+06
3.0914e+06,-4.5287e+06,-4.5965e+06,-4.4003e+06,-2.6616e+06,-4.4582e+06
3.0694e+06,-4.4855e+06,-4.6532e+06,-4.3583e+06,-2.6359e+06,-4.5191e+06
3.047e+06,-4.4418e+06,-4.7095e+06,-4.3157e+06,-2.6098e+06,-4.5794e+06
3.0242e+06,-4.3977e+06,-4.7652e+06,-4.2727e+06,-2.5834e+06,-4.6391e+06
3.0012e+06,-4.3531e+06,-4.8204e+06,-4.229e+06,-2.5567e+06,-4.6983e+06
2.9778e+06,-4.308e+06,-4.8751e+06,-4.1849e+06,-2.5297e+06,-4.7568e+06
2.9541e+06,-4.2624e+06,-4.9293e+06,-4.1402e+06,-2.5023e+06,-4.8148e+06
2.9301e+06,-4.2164e+06,-4.9829e+06,-4.095e+06,-2.4747e+06,-4.8722e+06
2.9057e+06,-4.1699e+06,-5.036e+06,-4.0493e+06,-2.4467e+06,-4.9289e+06
2.8811e+06,-4.123e+06,-5.0886e+06,-4.0031e+06,-2.4184e+06,-4.985e+06
2.8561e+06,-4.0756e+06,-5.1406e+06,-3.9564e+06,-2.3898e+06,-5.0406e+06
2.8308e+06,-4.0278e+06,-5.192e+06,-3.9092e+06,-2.3609e+06,-5.0954e+06
2.8052e+06,-3.9795e+06,-5.2428e+06,-3.8615e+06,-2.3318e+06,-5.1497e+06
2.7793e+06,-3.9308e+06,-5.2931e+06,-3.8133e+06,-2.3023e+06,-5.2033e+06
2.7531e+06,-3.8817e+06,-5.3428e+06,-3.7646e+06,-2.2725e+06,-5.2563e+06
2.7266e+06,-3.8322e+06,-5.392e+06,-3.7155e+06,-2.2425e+06,-5.3086e+06
2.6998e+06,-3.7822e+06,-5.4405e+06,-3.6659e+06,-2.2122e+06,-5.3602e+06
2.6727e+06,-3.7318e+06,-5.4885e+06,-3.6159e+06,-2.1816e+06,-5.4112e+06
2.6453e+06,-3.681e+06,-5.5358e+06,-3.5654e+06,-2.1508e+06,-5.4616e+06
2.6177e+06,-3.6299e+06,-5.5826e+06,-3.5145e+06,-2.1196e+06,-5.5112e+06
2.5897e+06,-3.5783e+06,-5.6287e+06,-3.4632e+06,-2.0883e+06,-5.5602e+06
2.5615e+06,-3.5263e+06,-5.6743e+06,-3.4114e+06,-2.0566e+06,-5.6085e+06
2.533e+06,-3.474e+06,-5.7192e+06,-3.3592e+06,-2.0247e+06,-5.6561e+06
2.5042e+06,-3.4212e+06,-5.7635e+06,-3.3066e+06,-1.9926e+06,-5.703e+06
2.4751e+06,-3.3681e+06,-5.8072e+06,-3.2536e+06,-1.9602e+06,-5.7493e+06
2.4458e+06,-3.3147e+06,-5.8502e+06,-3.2002e+06,-1.9276e+06,-5.7948e+06
2.4162e+06,-3.2608e+06,-5.8926e+06,-3.1465e+06,-1.8948e+06,-5.8396e+06
2.3863e+06,-3.2066e+06,-5.9343e+06,-3.0923e+06,-1.8617e+06,-5.8837e+06
2.3562e+06,-3.1521e+06,-5.9755e+06,-3.0378e+06,-1.8284e+06,-5.9271e+06
2.3258e+06,-3.0972e+06,-6.0159e+06,-2.9828e+06,-1.7949e+06,-5.9698e+06
2.2952e+06,-3.042e+06,-6.0557e+06,-2.9276e+06,-1.7611e+06,-6.0118e+06
2.2643e+06,-2.9865e+06,-6.0949e+06,-2.872e+06,-1.7272e+06,-6.053e+06
2.2332e+06,-2.9306e+06,-6.1334e+06,-2.816e+06,-1.693e+06,-6.0935e+06
2.2018e+06,-2.8744e+06,-6.1712e+06,-2.7597e+06,-1.6586e+06,-6.1333e+06
2.1702e+06,-2.8179e+06,-6.2083e+06,-2.703e+06,-1.6241e+06,-6.1723e+06
2.1383e+06,-2.7611e+06,-6.2448e+06,-2.6461e+06,-1.5893e+06,-6.2106e+06
2.1063e+06,-2.704e+06,-6.2806e+06,-2.5888e+06,-1.5544e+06,-6.2482e+06
2.0739e+06,-2.6466e+06,-6.3157e+06,-2.5312e+06,-1.5192e+06,-6.285e+06
2.0414e+06,-2.5889e+06,-6.3501e+06,-2.4733e+06,-1.4839e+06,-6.321e+06
2.0087e+06,-2.5309e+06,-6.3838e+06,-2.4151e+06,-1.4484e+06,-6.3564e+06
1.9757e+06,-2.4727e+06,-6.4169e+06,-2.3567e+06,-1.4127e+06,-6.3909e+06
1.9425e+06,-2.4142e+06,-6.4492e+06,-2.2979e+06,-1.3769e+06,-6.4247e+06
1.9091e+06,-2.3554e+06,-6.4808e+06,-2.2389e+06,-1.3409e+06,-6.4578e+06
1.8755e+06,-2.2964e+06,-6.5118e+06,-2.1796e+06,-1.3048e+06,-6.49e+06
1.8417e+06,-2.2371e+06,-6.542e+06,-2.1201e+06,-1.2685e+06,-6.5216e+06
1.8077e+06,-2.1775e+06,-6.5715e+06,-2.0603e+06,-1.232e+06,-6.5523e+06
1.7734e+06,-2.1178e+06,-6.6003e+06,-2.0003e+06,-1.1954e+06,-6.5823e+06
1.739e+06,-2.0578e+06,-6.6284e+06,-1.94e+06,-1.1587e+06,-6.6115e+06
1.7044e+06,-1.9976e+06,-6.6557e+06,-1.8795e+06,-1.1218e+06,-6.6399e+06
1.6697e+06,-1.9371e+06,-6.6824e+06,-1.8188e+06,-1.0848e+06,-6.6676e+06
1.6347e+06,-1.8765e+06,-6.7083e+06,-1.7579e+06,-1.0476e+06,-6.6945e+06
1.5996e+06,-1.8156e+06,-6.7334e+06,-1.6968e+06,-1.0104e+06,-6.7206e+06
1.5643e+06,-1.7546e+06,-6.7579e+06,-1.6354e+06,-9.7302e+05,-6.7459e+06
1.5288e+06,-1.6933e+06,-6.7816e+06,-1.5739e+06,-9.3553e+05,-6.7705e+06
1.4931e+06,-1.6319e+06,-6.8045e+06,-1.5122e+06,-8.9794e+05,-6.7943e+06
1.4573e+06,-1.5703e+06,-6.8268e+06,-1.4504e+06,-8.6025e+05,-6.8172e+06
1.4213e+06,-1.5085e+06,-6.8483e+06,-1.3883e+06,-8.2245e+05,-6.8394e+06
1.3852e+06,-1.4466e+06,-6.869e+06,-1.3261e+06,-7.8456e+05,-6.8609e+06
1.3489e+06,-1.3845e+06,-6.889e+06,-1.2638e+06,-7.4658e+05,-6.8815e+06
1.3125e+06,-1.3222e+06,-6.9082e+06,-1.2013e+06,-7.0852e+05,-6.9013e+06
1.276e+06,-1.2599e+06,-6.9267e+06,-1.1387e+06,-6.7037e+05,-6.9204e+06
1.2393e+06,-1.1973e+06,-6.9445e+06,-1.0759e+06,-6.3215e+05,-6.9386e+06
1.2024e+06,-1.1347e+06,-6.9614e+06,-1.013e+06,-5.9386e+05,-6.9561e+06
1.1655e+06,-1.0719e+06,-6.9777e+06,-9.5002e+05,-5.555e+05,-6.9728e+06
1.1284e+06,-1.009e+06,-6.9931e+06,-8.8692e+05,-5.1707e+05,-6.9887e+06
1.0911e+06,-9.4598e+05,-7.0078e+06,-8.2371e+05,-4.7859e+05,-7.0038e+06
1.0538e+06,-8.8287e+05,-7.0218e+06,-7.6041e+05,-4.4005e+05,-7.0181e+06
1.0163e+06,-8.1967e+05,-7.0349e+06,-6.9703e+05,-4.0146e+05,-7.0316e+06
9.7878e+05,-7.5637e+05,-7.0473e+06,-6.3357e+05,-3.6283e+05,-7.0444e+06
9.4112e+05,-6.9299e+05,-7.059e+06,-5.7004e+05,-3.2416e+05,-7.0563e+06
9.0334e+05,-6.2954e+05,-7.0699e+06,-5.0644e+05,-2.8545e+05,-7.0675e+06
8.6547e+05,-5.6602e+05,-7.08e+06,-4.4279e+05,-2.4671e+05,-7.0778e+06
8.2751e+05,-5.0243e+05,-7.0893e+06,-3.7909e+05,-2.0794e+05,-7.0874e+06
7.8946e+05,-4.3879e+05,-7.0979e+06,-3.1534e+05,-1.6915e+05,-7.0962e+06
7.5132e+05,-3.7511e+05,-7.1057e+06,-2.5156e+05,-1.3034e+05,-7.1042e+06
7.1309e+05,-3.1138e+05,-7.1127e+06,-1.8775e+05,-91517,-7.1114e+06
6.7479e+05,-2.4762e+05,-7.1189e+06,-1.2392e+05,-52683,-7.1178e+06
6.3642e+05,-1.8383e+05,-7.1244e+06,-60083,-13842,-7.1234e+06
5.9798e+05,-1.2002e+05,-7.1291e+06,3766.3,25000,-7.1283e+06
5.5947e+05,-56202,-7.133e+06,67615,63839,-7.1323e+06
5.209e+05,7625.6,-7.1362e+06,1.3146e+05,1.0267e+05,-7.1356e+06
4.8228e+05,71452,-7.1385e+06,1.9528e+05,1.4149e+05,-7.1381e+06
4.436e+05,1.3527e+05,-7.1401e+06,2.5909e+05,1.803e+05,-7.1398e+06
4.0488e+05,1.9907e+05,-7.1409e+06,3.2286e+05,2.1908e+05,-7.1408e+06


==> figures/data/phi_end.dat <==
s1x,s1y,s1z,s2x,s2y,s2z
6.3642e+05,-1.8383e+05,-7.1244e+06,-60083,-13842,-7.1234e+06
5.9798e+05,-1.2002e+05,-7.1291e+06,3766.3,25000,-7.1283e+06
5.5947e+05,-56202,-7.133e+06,67615,63839,-7.1323e+06
5.209e+05,7625.6,-7.1362e+06,1.3146e+05,1.0267e+05,-7.1356e+06
4.8228e+05,71452,-7.1385e+06,1.9528e+05,1.4149e+05,-7.1381e+06
4.436e+05,1.3527e+05,-7.1401e+06,2.5909e+05,1.803e+05,-7.1398e+06
4.0488e+05,1.9907e+05,-7.1409e+06,3.2286e+05,2.1908e+05,-7.1408e+06
0.3739e+06,0.2501e+06,-7.1410e+06,0.3739e+06,0.2501e+06,-7.1410e+06


==> figures/data/phi_start.dat <==
s1x,s1y,s1z,s2x,s2y,s2z
-3.7178e+06,6.1137e+06,16737,6.4656e+06,3.9335e+06,-4.9727e+05
-3.7215e+06,6.1108e+06,91222,6.4695e+06,3.9357e+06,-4.2719e+05


==> figures/data/sat.dat <==
s1x,s1y,s1z,s2x,s2y,s2z
-3.7179e+06,6.1141e+06,14944,6.4654e+06,3.9334e+06,-4.9558e+05
-3.7216e+06,6.1112e+06,89428,6.4693e+06,3.9355e+06,-4.255e+05
-3.725e+06,6.1076e+06,1.639e+05,6.4727e+06,3.9373e+06,-3.5538e+05
-3.7279e+06,6.1033e+06,2.3836e+05,6.4754e+06,3.9388e+06,-2.8523e+05
-3.7304e+06,6.0984e+06,3.1279e+05,6.4775e+06,3.9399e+06,-2.1505e+05
-3.7324e+06,6.0929e+06,3.8719e+05,6.4791e+06,3.9406e+06,-1.4486e+05
-3.7341e+06,6.0866e+06,4.6155e+05,6.4801e+06,3.941e+06,-74649
-3.7354e+06,6.0797e+06,5.3585e+05,6.4804e+06,3.941e+06,-4433.8
-3.7363e+06,6.0722e+06,6.101e+05,6.4802e+06,3.9406e+06,65782
-3.7368e+06,6.0639e+06,6.8428e+05,6.4794e+06,3.9399e+06,1.3599e+05
-3.7368e+06,6.0551e+06,7.5838e+05,6.478e+06,3.9388e+06,2.0619e+05
-3.7365e+06,6.0455e+06,8.3241e+05,6.476e+06,3.9374e+06,2.7637e+05
-3.7357e+06,6.0353e+06,9.0634e+05,6.4734e+06,3.9356e+06,3.4652e+05
-3.7346e+06,6.0245e+06,9.8017e+05,6.4702e+06,3.9334e+06,4.1664e+05
-3.733e+06,6.013e+06,1.0539e+06,6.4665e+06,3.9309e+06,4.8673e+05
-3.731e+06,6.0008e+06,1.1275e+06,6.4621e+06,3.928e+06,5.5677e+05
-3.7286e+06,5.988e+06,1.201e+06,6.4571e+06,3.9248e+06,6.2675e+05
-3.7259e+06,5.9745e+06,1.2744e+06,6.4516e+06,3.9212e+06,6.9669e+05
-3.7227e+06,5.9604e+06,1.3476e+06,6.4455e+06,3.9172e+06,7.6655e+05
-3.7191e+06,5.9457e+06,1.4207e+06,6.4387e+06,3.9129e+06,8.3635e+05
-3.7151e+06,5.9302e+06,1.4936e+06,6.4314e+06,3.9083e+06,9.0607e+05
-3.7107e+06,5.9142e+06,1.5663e+06,6.4235e+06,3.9032e+06,9.7571e+05
-3.7059e+06,5.8975e+06,1.6389e+06,6.415e+06,3.8978e+06,1.0453e+06
-3.7007e+06,5.8801e+06,1.7113e+06,6.406e+06,3.8921e+06,1.1147e+06
-3.6951e+06,5.8622e+06,1.7836e+06,6.3963e+06,3.886e+06,1.1841e+06
-3.689e+06,5.8435e+06,1.8556e+06,6.3861e+06,3.8795e+06,1.2533e+06
-3.6826e+06,5.8243e+06,1.9274e+06,6.3752e+06,3.8727e+06,1.3224e+06
-3.6758e+06,5.8044e+06,1.999e+06,6.3638e+06,3.8656e+06,1.3914e+06
-3.6686e+06,5.7839e+06,2.0704e+06,6.3518e+06,3.8581e+06,1.4603e+06
-3.661e+06,5.7627e+06,2.1416e+06,6.3392e+06,3.8502e+06,1.5291e+06
-3.653e+06,5.741e+06,2.2125e+06,6.326e+06,3.842e+06,1.5977e+06
-3.6446e+06,5.7186e+06,2.2832e+06,6.3123e+06,3.8334e+06,1.6661e+06
-3.6357e+06,5.6955e+06,2.3537e+06,6.298e+06,3.8244e+06,1.7344e+06
-3.6265e+06,5.6719e+06,2.4239e+06,6.2831e+06,3.8152e+06,1.8026e+06
-3.6169e+06,5.6476e+06,2.4938e+06,6.2676e+06,3.8055e+06,1.8705e+06
-3.607e+06,5.6228e+06,2.5635e+06,6.2515e+06,3.7955e+06,1.9384e+06
-3.5966e+06,5.5973e+06,2.6329e+06,6.2349e+06,3.7852e+06,2.006e+06
-3.5858e+06,5.5712e+06,2.702e+06,6.2177e+06,3.7745e+06,2.0734e+06
-3.5746e+06,5.5445e+06,2.7708e+06,6.1999e+06,3.7635e+06,2.1407e+06
-3.5631e+06,5.5172e+06,2.8393e+06,6.1815e+06,3.7521e+06,2.2077e+06
-3.5511e+06,5.4893e+06,2.9075e+06,6.1626e+06,3.7404e+06,2.2746e+06
-3.5388e+06,5.4608e+06,2.9753e+06,6.1431e+06,3.7283e+06,2.3412e+06
-3.5261e+06,5.4317e+06,3.0429e+06,6.1231e+06,3.7159e+06,2.4077e+06
-3.513e+06,5.402e+06,3.1101e+06,6.1024e+06,3.7032e+06,2.4739e+06
-3.4995e+06,5.3717e+06,3.177e+06,6.0812e+06,3.6901e+06,2.5398e+06
-3.4857e+06,5.3408e+06,3.2435e+06,6.0595e+06,3.6766e+06,2.6056e+06
-3.4714e+06,5.3094e+06,3.3097e+06,6.0372e+06,3.6629e+06,2.6711e+06
-3.4568e+06,5.2774e+06,3.3755e+06,6.0143e+06,3.6487e+06,2.7363e+06
-3.4418e+06,5.2448e+06,3.441e+06,5.9909e+06,3.6343e+06,2.8013e+06
-3.4264e+06,5.2116e+06,3.5061e+06,5.9669e+06,3.6195e+06,2.8661e+06
-3.4107e+06,5.1779e+06,3.5708e+06,5.9423e+06,3.6044e+06,2.9305e+06
-3.3946e+06,5.1436e+06,3.6351e+06,5.9172e+06,3.5889e+06,2.9947e+06
-3.3781e+06,5.1087e+06,3.699e+06,5.8916e+06,3.5731e+06,3.0587e+06
-3.3613e+06,5.0733e+06,3.7625e+06,5.8654e+06,3.557e+06,3.1223e+06
-3.344e+06,5.0374e+06,3.8256e+06,5.8387e+06,3.5405e+06,3.1856e+06
-3.3265e+06,5.0009e+06,3.8883e+06,5.8114e+06,3.5237e+06,3.2487e+06
-3.3085e+06,4.9638e+06,3.9505e+06,5.7836e+06,3.5066e+06,3.3114e+06
-3.2902e+06,4.9262e+06,4.0124e+06,5.7552e+06,3.4892e+06,3.3739e+06
-3.2716e+06,4.8881e+06,4.0738e+06,5.7263e+06,3.4714e+06,3.436e+06
-3.2526e+06,4.8494e+06,4.1347e+06,5.6969e+06,3.4533e+06,3.4978e+06
-3.2332e+06,4.8102e+06,4.1952e+06,5.6669e+06,3.4349e+06,3.5593e+06
-3.2135e+06,4.7705e+06,4.2553e+06,5.6364e+06,3.4161e+06,3.6204e+06
-3.1934e+06,4.7303e+06,4.3149e+06,5.6054e+06,3.3971e+06,3.6812e+06
-3.173e+06,4.6895e+06,4.374e+06,5.5738e+06,3.3777e+06,3.7417e+06
-3.1522e+06,4.6483e+06,4.4326e+06,5.5418e+06,3.358e+06,3.8018e+06
-3.1311e+06,4.6065e+06,4.4908e+06,5.5092e+06,3.338e+06,3.8615e+06
-3.1097e+06,4.5642e+06,4.5484e+06,5.476e+06,3.3176e+06,3.9209e+06
-3.0879e+06,4.5215e+06,4.6056e+06,5.4424e+06,3.297e+06,3.9799e+06
-3.0658e+06,4.4782e+06,4.6623e+06,5.4083e+06,3.276e+06,4.0385e+06
-3.0433e+06,4.4345e+06,4.7184e+06,5.3736e+06,3.2548e+06,4.0968e+06
-3.0205e+06,4.3903e+06,4.7741e+06,5.3384e+06,3.2332e+06,4.1547e+06
-2.9974e+06,4.3456e+06,4.8292e+06,5.3028e+06,3.2113e+06,4.2122e+06
-2.974e+06,4.3004e+06,4.8838e+06,5.2666e+06,3.1892e+06,4.2692e+06
-2.9502e+06,4.2547e+06,4.9379e+06,5.2299e+06,3.1667e+06,4.3259e+06
-2.9261e+06,4.2086e+06,4.9914e+06,5.1928e+06,3.1439e+06,4.3822e+06
-2.9017e+06,4.1621e+06,5.0444e+06,5.1551e+06,3.1208e+06,4.438e+06
-2.877e+06,4.115e+06,5.0969e+06,5.117e+06,3.0974e+06,4.4934e+06
-2.8519e+06,4.0676e+06,5.1488e+06,5.0783e+06,3.0738e+06,4.5484e+06
-2.8266e+06,4.0197e+06,5.2001e+06,5.0392e+06,3.0498e+06,4.603e+06
-2.801e+06,3.9713e+06,5.2509e+06,4.9996e+06,3.0256e+06,4.6571e+06
-2.775e+06,3.9226e+06,5.301e+06,4.9595e+06,3.001e+06,4.7108e+06
-2.7487e+06,3.8733e+06,5.3507e+06,4.919e+06,2.9762e+06,4.764e+06
-2.7222e+06,3.8237e+06,5.3997e+06,4.878e+06,2.9511e+06,4.8168e+06
-2.6953e+06,3.7737e+06,5.4481e+06,4.8365e+06,2.9257e+06,4.8691e+06
-2.6682e+06,3.7232e+06,5.496e+06,4.7945e+06,2.9e+06,4.921e+06
-2.6407e+06,3.6724e+06,5.5432e+06,4.7521e+06,2.874e+06,4.9723e+06
-2.613e+06,3.6211e+06,5.5899e+06,4.7092e+06,2.8478e+06,5.0232e+06
-2.585e+06,3.5695e+06,5.6359e+06,4.6659e+06,2.8213e+06,5.0736e+06
-2.5567e+06,3.5174e+06,5.6814e+06,4.6221e+06,2.7945e+06,5.1236e+06
-2.5282e+06,3.465e+06,5.7262e+06,4.5779e+06,2.7675e+06,5.173e+06
-2.4993e+06,3.4122e+06,5.7704e+06,4.5332e+06,2.7401e+06,5.2219e+06
-2.4702e+06,3.359e+06,5.8139e+06,4.4881e+06,2.7126e+06,5.2703e+06
-2.4408e+06,3.3055e+06,5.8568e+06,4.4426e+06,2.6847e+06,5.3182e+06
-2.4112e+06,3.2516e+06,5.8991e+06,4.3966e+06,2.6566e+06,5.3656e+06
-2.3812e+06,3.1973e+06,5.9408e+06,4.3502e+06,2.6282e+06,5.4125e+06
-2.3511e+06,3.1427e+06,5.9818e+06,4.3034e+06,2.5996e+06,5.4588e+06
-2.3206e+06,3.0878e+06,6.0221e+06,4.2561e+06,2.5707e+06,5.5046e+06
-2.29e+06,3.0325e+06,6.0618e+06,4.2085e+06,2.5416e+06,5.5499e+06
-2.259e+06,2.9769e+06,6.1008e+06,4.1604e+06,2.5122e+06,5.5946e+06
-2.2279e+06,2.921e+06,6.1392e+06,4.1119e+06,2.4826e+06,5.6388e+06
-2.1964e+06,2.8647e+06,6.1769e+06,4.063e+06,2.4527e+06,5.6825e+06
-2.1648e+06,2.8082e+06,6.2139e+06,4.0138e+06,2.4226e+06,5.7255e+06
-2.1329e+06,2.7513e+06,6.2503e+06,3.9641e+06,2.3923e+06,5.768e+06
-2.1008e+06,2.6941e+06,6.286e+06,3.914e+06,2.3617e+06,5.81e+06
-2.0684e+06,2.6367e+06,6.321e+06,3.8636e+06,2.3309e+06,5.8513e+06
-2.0358e+06,2.5789e+06,6.3553e+06,3.8127e+06,2.2999e+06,5.8921e+06
-2.003e+06,2.5209e+06,6.3889e+06,3.7615e+06,2.2686e+06,5.9323e+06
-1.97e+06,2.4626e+06,6.4218e+06,3.7099e+06,2.2371e+06,5.9719e+06
-1.9368e+06,2.404e+06,6.454e+06,3.658e+06,2.2054e+06,6.011e+06
-1.9033e+06,2.3452e+06,6.4855e+06,3.6057e+06,2.1734e+06,6.0494e+06
-1.8697e+06,2.2861e+06,6.5163e+06,3.553e+06,2.1413e+06,6.0872e+06
-1.8358e+06,2.2268e+06,6.5464e+06,3.5e+06,2.1089e+06,6.1244e+06
-1.8018e+06,2.1672e+06,6.5758e+06,3.4466e+06,2.0763e+06,6.161e+06
-1.7675e+06,2.1074e+06,6.6044e+06,3.3929e+06,2.0435e+06,6.197e+06
-1.7331e+06,2.0473e+06,6.6324e+06,3.3388e+06,2.0106e+06,6.2324e+06
-1.6985e+06,1.9871e+06,6.6596e+06,3.2844e+06,1.9774e+06,6.2671e+06
-1.6636e+06,1.9266e+06,6.6861e+06,3.2297e+06,1.944e+06,6.3012e+06
-1.6286e+06,1.8659e+06,6.7119e+06,3.1746e+06,1.9104e+06,6.3347e+06
-1.5935e+06,1.805e+06,6.7369e+06,3.1193e+06,1.8766e+06,6.3676e+06
-1.5581e+06,1.7439e+06,6.7613e+06,3.0636e+06,1.8426e+06,6.3998e+06
-1.5226e+06,1.6826e+06,6.7848e+06,3.0076e+06,1.8085e+06,6.4313e+06
-1.4869e+06,1.6212e+06,6.8077e+06,2.9513e+06,1.7741e+06,6.4622e+06
-1.4511e+06,1.5595e+06,6.8298e+06,2.8947e+06,1.7396e+06,6.4924e+06
-1.4151e+06,1.4977e+06,6.8511e+06,2.8378e+06,1.7049e+06,6.522e+06
-1.3789e+06,1.4357e+06,6.8717e+06,2.7806e+06,1.6701e+06,6.5509e+06
-1.3426e+06,1.3736e+06,6.8916e+06,2.7231e+06,1.635e+06,6.5792e+06
-1.3062e+06,1.3113e+06,6.9107e+06,2.6654e+06,1.5998e+06,6.6068e+06
-1.2696e+06,1.2489e+06,6.929e+06,2.6073e+06,1.5644e+06,6.6337e+06
-1.2328e+06,1.1864e+06,6.9466e+06,2.5491e+06,1.5289e+06,6.6599e+06
-1.196e+06,1.1237e+06,6.9635e+06,2.4905e+06,1.4932e+06,6.6854e+06
-1.159e+06,1.0609e+06,6.9796e+06,2.4317e+06,1.4574e+06,6.7103e+06
-1.1218e+06,9.9793e+05,6.9949e+06,2.3726e+06,1.4214e+06,6.7344e+06
-1.0846e+06,9.3489e+05,7.0094e+06,2.3133e+06,1.3853e+06,6.7579e+06
-1.0472e+06,8.7176e+05,7.0232e+06,2.2538e+06,1.349e+06,6.7806e+06
-1.0097e+06,8.0853e+05,7.0363e+06,2.194e+06,1.3126e+06,6.8027e+06
-9.7215e+05,7.4521e+05,7.0486e+06,2.134e+06,1.276e+06,6.824e+06
-9.3446e+05,6.8181e+05,7.0601e+06,2.0738e+06,1.2393e+06,6.8447e+06
-8.9666e+05,6.1833e+05,7.0708e+06,2.0133e+06,1.2025e+06,6.8646e+06
-8.5877e+05,5.5479e+05,7.0808e+06,1.9527e+06,1.1655e+06,6.8838e+06
-8.2078e+05,4.9119e+05,7.09e+06,1.8918e+06,1.1285e+06,6.9023e+06
-7.827e+05,4.2754e+05,7.0984e+06,1.8308e+06,1.0913e+06,6.9201e+06
-7.4454e+05,3.6383e+05,7.106e+06,1.7695e+06,1.054e+06,6.9371e+06
-7.063e+05,3.0009e+05,7.1129e+06,1.7081e+06,1.0166e+06,6.9534e+06
-6.6798e+05,2.3632e+05,7.119e+06,1.6465e+06,9.7905e+05,6.969e+06
-6.2959e+05,1.7252e+05,7.1243e+06,1.5847e+06,9.4143e+05,6.9838e+06
-5.9113e+05,1.087e+05,7.1289e+06,1.5227e+06,9.0371e+05,6.9979e+06
-5.526e+05,44870,7.1327e+06,1.4606e+06,8.6589e+05,7.0113e+06
-5.1402e+05,-18965,7.1357e+06,1.3984e+06,8.2798e+05,7.0239e+06
-4.7537e+05,-82798,7.1379e+06,1.3359e+06,7.8999e+05,7.0358e+06
-4.3668e+05,-1.4662e+05,7.1393e+06,1.2734e+06,7.5191e+05,7.0469e+06
-3.9794e+05,-2.1043e+05,7.14e+06,1.2107e+06,7.1374e+05,7.0573e+06
-3.5916e+05,-2.7422e+05,7.1399e+06,1.1478e+06,6.7551e+05,7.0669e+06
-3.2033e+05,-3.3797e+05,7.139e+06,1.0849e+06,6.372e+05,7.0757e+06
-2.8148e+05,-4.0169e+05,7.1373e+06,1.0218e+06,5.9882e+05,7.0838e+06
-2.4259e+05,-4.6537e+05,7.1349e+06,9.5865e+05,5.6037e+05,7.0911e+06
-2.0367e+05,-5.2899e+05,7.1317e+06,8.9537e+05,5.2187e+05,7.0977e+06
-1.6474e+05,-5.9256e+05,7.1277e+06,8.3199e+05,4.8331e+05,7.1035e+06
-1.2578e+05,-6.5606e+05,7.1229e+06,7.6853e+05,4.447e+05,7.1085e+06
-86811,-7.1949e+05,7.1174e+06,7.0497e+05,4.0604e+05,7.1128e+06
-47833,-7.8284e+05,7.1111e+06,6.4135e+05,3.6733e+05,7.1163e+06
-8849.6,-8.4611e+05,7.104e+06,5.7765e+05,3.2859e+05,7.119e+06
30135,-9.0928e+05,7.0961e+06,5.1389e+05,2.8981e+05,7.121e+06
69116,-9.7236e+05,7.0875e+06,4.5007e+05,2.5099e+05,7.1221e+06
1.0809e+05,-1.0353e+06,7.0781e+06,3.8621e+05,2.1215e+05,7.1225e+06
1.4705e+05,-1.0982e+06,7.0679e+06,3.223e+05,1.7329e+05,7.1221e+06
1.86e+05,-1.1609e+06,7.0569e+06,2.5836e+05,1.3441e+05,7.1209e+06
2.2492e+05,-1.2235e+06,7.0452e+06,1.9439e+05,95513,7.1189e+06
2.6382e+05,-1.286e+06,7.0327e+06,1.3039e+05,56606,7.1162e+06
3.027e+05,-1.3484e+06,7.0195e+06,66386,17692,7.1126e+06
3.4154e+05,-1.4105e+06,7.0055e+06,2370.7,-21223,7.1083e+06
3.8034e+05,-1.4726e+06,6.9907e+06,-61644,-60136,7.1032e+06
4.191e+05,-1.5345e+06,6.9751e+06,-1.2565e+05,-99043,7.0973e+06
4.5781e+05,-1.5962e+06,6.9588e+06,-1.8965e+05,-1.3794e+05,7.0906e+06
4.9648e+05,-1.6577e+06,6.9418e+06,-2.5362e+05,-1.7682e+05,7.0831e+06
5.3509e+05,-1.7191e+06,6.924e+06,-3.1756e+05,-2.1568e+05,7.0748e+06
5.7364e+05,-1.7802e+06,6.9054e+06,-3.8147e+05,-2.5451e+05,7.0658e+06
6.1213e+05,-1.8412e+06,6.8861e+06,-4.4534e+05,-2.9332e+05,7.0559e+06
6.5056e+05,-1.902e+06,6.866e+06,-5.0916e+05,-3.321e+05,7.0452e+06
6.8891e+05,-1.9626e+06,6.8452e+06,-5.7292e+05,-3.7083e+05,7.0338e+06
7.2719e+05,-2.0229e+06,6.8237e+06,-6.3661e+05,-4.0953e+05,7.0215e+06
7.6539e+05,-2.083e+06,6.8014e+06,-7.0023e+05,-4.4818e+05,7.0085e+06
8.035e+05,-2.143e+06,6.7783e+06,-7.6377e+05,-4.8678e+05,6.9946e+06
8.4153e+05,-2.2026e+06,6.7545e+06,-8.2723e+05,-5.2532e+05,6.98e+06
8.7947e+05,-2.2621e+06,6.73e+06,-8.9059e+05,-5.638e+05,6.9646e+06
9.1731e+05,-2.3213e+06,6.7048e+06,-9.5385e+05,-6.0222e+05,6.9484e+06
9.5505e+05,-2.3802e+06,6.6788e+06,-1.017e+06,-6.4057e+05,6.9313e+06
9.9269e+05,-2.4389e+06,6.6521e+06,-1.08e+06,-6.7885e+05,6.9135e+06
1.0302e+06,-2.4973e+06,6.6247e+06,-1.1429e+06,-7.1704e+05,6.8949e+06
1.0676e+06,-2.5554e+06,6.5965e+06,-1.2057e+06,-7.5516e+05,6.8755e+06
1.1049e+06,-2.6133e+06,6.5677e+06,-1.2684e+06,-7.9319e+05,6.8554e+06
1.1421e+06,-2.6709e+06,6.5381e+06,-1.3309e+06,-8.3113e+05,6.8344e+06
1.1792e+06,-2.7281e+06,6.5078e+06,-1.3932e+06,-8.6897e+05,6.8126e+06
1.2161e+06,-2.7851e+06,6.4768e+06,-1.4554e+06,-9.0671e+05,6.79e+06
1.2529e+06,-2.8418e+06,6.4451e+06,-1.5174e+06,-9.4435e+05,6.7667e+06
1.2896e+06,-2.8982e+06,6.4127e+06,-1.5792e+06,-9.8187e+05,6.7426e+06
1.3261e+06,-2.9543e+06,6.3796e+06,-1.6409e+06,-1.0193e+06,6.7177e+06
1.3624e+06,-3.01e+06,6.3458e+06,-1.7023e+06,-1.0566e+06,6.692e+06
1.3987e+06,-3.0654e+06,6.3113e+06,-1.7636e+06,-1.0937e+06,6.6655e+06
1.4347e+06,-3.1205e+06,6.2761e+06,-1.8246e+06,-1.1308e+06,6.6382e+06
1.4707e+06,-3.1752e+06,6.2402e+06,-1.8855e+06,-1.1677e+06,6.6102e+06
1.5064e+06,-3.2296e+06,6.2037e+06,-1.9461e+06,-1.2045e+06,6.5813e+06
1.542e+06,-3.2837e+06,6.1665e+06,-2.0065e+06,-1.2411e+06,6.5517e+06
1.5774e+06,-3.3373e+06,6.1286e+06,-2.0666e+06,-1.2776e+06,6.5214e+06
1.6127e+06,-3.3907e+06,6.09e+06,-2.1265e+06,-1.3139e+06,6.4902e+06
1.6478e+06,-3.4436e+06,6.0508e+06,-2.1862e+06,-1.3501e+06,6.4583e+06
1.6827e+06,-3.4962e+06,6.0109e+06,-2.2456e+06,-1.3861e+06,6.4256e+06
1.7174e+06,-3.5484e+06,5.9704e+06,-2.3047e+06,-1.4219e+06,6.3922e+06
1.7519e+06,-3.6002e+06,5.9292e+06,-2.3636e+06,-1.4576e+06,6.358e+06
1.7863e+06,-3.6516e+06,5.8874e+06,-2.4221e+06,-1.4931e+06,6.323e+06
1.8204e+06,-3.7026e+06,5.8449e+06,-2.4804e+06,-1.5285e+06,6.2873e+06
1.8543e+06,-3.7533e+06,5.8018e+06,-2.5384e+06,-1.5636e+06,6.2508e+06
1.8881e+06,-3.8035e+06,5.7581e+06,-2.5961e+06,-1.5986e+06,6.2136e+06
1.9216e+06,-3.8533e+06,5.7137e+06,-2.6535e+06,-1.6333e+06,6.1757e+06
1.955e+06,-3.9026e+06,5.6688e+06,-2.7105e+06,-1.6679e+06,6.1369e+06
1.9881e+06,-3.9516e+06,5.6232e+06,-2.7672e+06,-1.7023e+06,6.0975e+06
2.021e+06,-4.0001e+06,5.5769e+06,-2.8236e+06,-1.7364e+06,6.0573e+06
2.0537e+06,-4.0482e+06,5.5301e+06,-2.8797e+06,-1.7704e+06,6.0164e+06
2.0861e+06,-4.0958e+06,5.4827e+06,-2.9353e+06,-1.8041e+06,5.9747e+06
2.1183e+06,-4.143e+06,5.4347e+06,-2.9907e+06,-1.8376e+06,5.9324e+06
2.1503e+06,-4.1898e+06,5.3861e+06,-3.0457e+06,-1.8709e+06,5.8893e+06
2.1821e+06,-4.2361e+06,5.3369e+06,-3.1003e+06,-1.904e+06,5.8454e+06
2.2136e+06,-4.2819e+06,5.2871e+06,-3.1545e+06,-1.9368e+06,5.8009e+06
2.2449e+06,-4.3273e+06,5.2368e+06,-3.2083e+06,-1.9694e+06,5.7557e+06
2.276e+06,-4.3722e+06,5.1858e+06,-3.2618e+06,-2.0018e+06,5.7097e+06
2.3068e+06,-4.4166e+06,5.1343e+06,-3.3148e+06,-2.0339e+06,5.6631e+06
2.3373e+06,-4.4605e+06,5.0823e+06,-3.3675e+06,-2.0658e+06,5.6157e+06
2.3676e+06,-4.504e+06,5.0297e+06,-3.4197e+06,-2.0974e+06,5.5677e+06
2.3976e+06,-4.5469e+06,4.9766e+06,-3.4715e+06,-2.1287e+06,5.519e+06
2.4274e+06,-4.5894e+06,4.9229e+06,-3.5229e+06,-2.1598e+06,5.4696e+06
2.4569e+06,-4.6314e+06,4.8687e+06,-3.5738e+06,-2.1906e+06,5.4195e+06
2.4861e+06,-4.6728e+06,4.8139e+06,-3.6243e+06,-2.2212e+06,5.3687e+06
2.5151e+06,-4.7138e+06,4.7586e+06,-3.6743e+06,-2.2514e+06,5.3173e+06
2.5438e+06,-4.7542e+06,4.7028e+06,-3.7239e+06,-2.2814e+06,5.2652e+06
2.5722e+06,-4.7942e+06,4.6465e+06,-3.773e+06,-2.3111e+06,5.2125e+06
2.6004e+06,-4.8336e+06,4.5897e+06,-3.8217e+06,-2.3405e+06,5.1591e+06
2.6282e+06,-4.8724e+06,4.5324e+06,-3.8699e+06,-2.3697e+06,5.1051e+06
2.6558e+06,-4.9108e+06,4.4746e+06,-3.9176e+06,-2.3985e+06,5.0504e+06
2.6831e+06,-4.9486e+06,4.4163e+06,-3.9648e+06,-2.427e+06,4.9951e+06
2.71e+06,-4.9859e+06,4.3575e+06,-4.0115e+06,-2.4552e+06,4.9392e+06
2.7367e+06,-5.0226e+06,4.2983e+06,-4.0577e+06,-2.4832e+06,4.8826e+06
2.7631e+06,-5.0588e+06,4.2386e+06,-4.1034e+06,-2.5108e+06,4.8255e+06
2.7892e+06,-5.0944e+06,4.1784e+06,-4.1485e+06,-2.538e+06,4.7677e+06
2.815e+06,-5.1295e+06,4.1178e+06,-4.1932e+06,-2.565e+06,4.7093e+06
2.8405e+06,-5.164e+06,4.0567e+06,-4.2373e+06,-2.5916e+06,4.6504e+06
2.8657e+06,-5.198e+06,3.9952e+06,-4.2809e+06,-2.618e+06,4.5908e+06
2.8905e+06,-5.2314e+06,3.9332e+06,-4.3239e+06,-2.6439e+06,4.5307e+06
2.9151e+06,-5.2642e+06,3.8708e+06,-4.3664e+06,-2.6696e+06,4.47e+06
2.9393e+06,-5.2965e+06,3.808e+06,-4.4083e+06,-2.6949e+06,4.4087e+06
2.9632e+06,-5.3281e+06,3.7448e+06,-4.4497e+06,-2.7199e+06,4.3469e+06
2.9868e+06,-5.3592e+06,3.6812e+06,-4.4905e+06,-2.7445e+06,4.2845e+06
3.0101e+06,-5.3897e+06,3.6172e+06,-4.5308e+06,-2.7687e+06,4.2215e+06
3.033e+06,-5.4197e+06,3.5528e+06,-4.5704e+06,-2.7927e+06,4.158e+06
3.0556e+06,-5.449e+06,3.4879e+06,-4.6095e+06,-2.8162e+06,4.094e+06
3.0779e+06,-5.4777e+06,3.4228e+06,-4.648e+06,-2.8394e+06,4.0295e+06
3.0998e+06,-5.5059e+06,3.3572e+06,-4.6859e+06,-2.8623e+06,3.9644e+06
3.1214e+06,-5.5334e+06,3.2913e+06,-4.7231e+06,-2.8847e+06,3.8989e+06
3.1427e+06,-5.5604e+06,3.225e+06,-4.7598e+06,-2.9068e+06,3.8328e+06
3.1636e+06,-5.5867e+06,3.1584e+06,-4.7959e+06,-2.9285e+06,3.7663e+06
3.1842e+06,-5.6125e+06,3.0914e+06,-4.8313e+06,-2.9499e+06,3.6992e+06
3.2044e+06,-5.6376e+06,3.0241e+06,-4.8662e+06,-2.9708e+06,3.6317e+06
3.2243e+06,-5.6621e+06,2.9564e+06,-4.9004e+06,-2.9914e+06,3.5637e+06
3.2438e+06,-5.686e+06,2.8885e+06,-4.9339e+06,-3.0116e+06,3.4953e+06
3.263e+06,-5.7093e+06,2.8202e+06,-4.9669e+06,-3.0314e+06,3.4264e+06
3.2818e+06,-5.7319e+06,2.7516e+06,-4.9991e+06,-3.0508e+06,3.357e+06
3.3003e+06,-5.7539e+06,2.6827e+06,-5.0308e+06,-3.0698e+06,3.2873e+06
3.3184e+06,-5.7753e+06,2.6136e+06,-5.0618e+06,-3.0885e+06,3.2171e+06
3.3362e+06,-5.7961e+06,2.5441e+06,-5.0921e+06,-3.1067e+06,3.1464e+06
3.3535e+06,-5.8163e+06,2.4744e+06,-5.1218e+06,-3.1245e+06,3.0754e+06
3.3706e+06,-5.8358e+06,2.4043e+06,-5.1508e+06,-3.1419e+06,3.004e+06
3.3872e+06,-5.8546e+06,2.3341e+06,-5.1791e+06,-3.1589e+06,2.9322e+06
3.4035e+06,-5.8729e+06,2.2636e+06,-5.2067e+06,-3.1755e+06,2.86e+06
3.4194e+06,-5.8905e+06,2.1928e+06,-5.2337e+06,-3.1917e+06,2.7874e+06
3.4349e+06,-5.9074e+06,2.1218e+06,-5.26e+06,-3.2074e+06,2.7144e+06
3.4501e+06,-5.9238e+06,2.0505e+06,-5.2856e+06,-3.2228e+06,2.6412e+06
3.4649e+06,-5.9394e+06,1.9791e+06,-5.3105e+06,-3.2377e+06,2.5675e+06
3.4793e+06,-5.9545e+06,1.9074e+06,-5.3347e+06,-3.2522e+06,2.4935e+06
3.4933e+06,-5.9688e+06,1.8355e+06,-5.3583e+06,-3.2662e+06,2.4192e+06
3.507e+06,-5.9826e+06,1.7634e+06,-5.3811e+06,-3.2799e+06,2.3446e+06
3.5203e+06,-5.9956e+06,1.6912e+06,-5.4032e+06,-3.2931e+06,2.2697e+06
3.5332e+06,-6.0081e+06,1.6187e+06,-5.4246e+06,-3.3059e+06,2.1945e+06
3.5457e+06,-6.0198e+06,1.5461e+06,-5.4453e+06,-3.3182e+06,2.119e+06
3.5578e+06,-6.0309e+06,1.4733e+06,-5.4653e+06,-3.3301e+06,2.0432e+06
3.5695e+06,-6.0414e+06,1.4003e+06,-5.4845e+06,-3.3416e+06,1.9671e+06
3.5809e+06,-6.0512e+06,1.3272e+06,-5.5031e+06,-3.3526e+06,1.8908e+06
3.5918e+06,-6.0604e+06,1.2539e+06,-5.5209e+06,-3.3632e+06,1.8142e+06
3.6024e+06,-6.0688e+06,1.1805e+06,-5.538e+06,-3.3733e+06,1.7374e+06
3.6126e+06,-6.0767e+06,1.107e+06,-5.5543e+06,-3.383e+06,1.6604e+06
3.6223e+06,-6.0838e+06,1.0334e+06,-5.5699e+06,-3.3923e+06,1.5831e+06
3.6317e+06,-6.0903e+06,9.5961e+05,-5.5848e+06,-3.4011e+06,1.5057e+06
3.6407e+06,-6.0962e+06,8.8574e+05,-5.599e+06,-3.4095e+06,1.428e+06
3.6493e+06,-6.1013e+06,8.1178e+05,-5.6124e+06,-3.4174e+06,1.3502e+06
3.6575e+06,-6.1059e+06,7.3774e+05,-5.6251e+06,-3.4248e+06,1.2721e+06
3.6653e+06,-6.1097e+06,6.6361e+05,-5.637e+06,-3.4318e+06,1.194e+06
3.6727e+06,-6.1129e+06,5.8941e+05,-5.6482e+06,-3.4384e+06,1.1156e+06
3.6797e+06,-6.1154e+06,5.1515e+05,-5.6586e+06,-3.4445e+06,1.0371e+06
3.6863e+06,-6.1173e+06,4.4083e+05,-5.6683e+06,-3.4501e+06,9.5846e+05
3.6925e+06,-6.1185e+06,3.6646e+05,-5.6772e+06,-3.4553e+06,8.797e+05
3.6983e+06,-6.119e+06,2.9205e+05,-5.6854e+06,-3.46e+06,8.0082e+05
3.7037e+06,-6.1188e+06,2.1761e+05,-5.6929e+06,-3.4643e+06,7.2183e+05
3.7087e+06,-6.118e+06,1.4315e+05,-5.6996e+06,-3.4681e+06,6.4275e+05
3.7133e+06,-6.1165e+06,68672,-5.7055e+06,-3.4715e+06,5.6358e+05
3.7175e+06,-6.1144e+06,-5814.3,-5.7107e+06,-3.4744e+06,4.8434e+05
3.7212e+06,-6.1116e+06,-80300,-5.7151e+06,-3.4768e+06,4.0504e+05
3.7246e+06,-6.1081e+06,-1.5478e+05,-5.7187e+06,-3.4788e+06,3.2568e+05
3.7276e+06,-6.104e+06,-2.2924e+05,-5.7216e+06,-3.4803e+06,2.4627e+05
3.7302e+06,-6.0992e+06,-3.0367e+05,-5.7238e+06,-3.4813e+06,1.6684e+05
3.7323e+06,-6.0937e+06,-3.7807e+05,-5.7252e+06,-3.4819e+06,87382
3.7341e+06,-6.0876e+06,-4.5243e+05,-5.7258e+06,-3.4821e+06,7913.8
3.7354e+06,-6.0808e+06,-5.2674e+05,-5.7257e+06,-3.4817e+06,-71556
3.7364e+06,-6.0734e+06,-6.01e+05,-5.7248e+06,-3.4809e+06,-1.5102e+05
3.7369e+06,-6.0653e+06,-6.7519e+05,-5.7231e+06,-3.4797e+06,-2.3046e+05
3.737e+06,-6.0565e+06,-7.493e+05,-5.7207e+06,-3.478e+06,-3.0987e+05
3.7367e+06,-6.0471e+06,-8.2334e+05,-5.7176e+06,-3.4758e+06,-3.8923e+05
3.7361e+06,-6.037e+06,-8.9728e+05,-5.7137e+06,-3.4731e+06,-4.6855e+05
3.735e+06,-6.0262e+06,-9.7113e+05,-5.709e+06,-3.4701e+06,-5.4781e+05
3.7335e+06,-6.0148e+06,-1.0449e+06,-5.7036e+06,-3.4665e+06,-6.2699e+05
3.7316e+06,-6.0028e+06,-1.1185e+06,-5.6974e+06,-3.4625e+06,-7.0609e+05
3.7293e+06,-5.9901e+06,-1.192e+06,-5.6904e+06,-3.458e+06,-7.8509e+05
3.7265e+06,-5.9767e+06,-1.2654e+06,-5.6827e+06,-3.4531e+06,-8.64e+05
3.7234e+06,-5.9627e+06,-1.3386e+06,-5.6743e+06,-3.4477e+06,-9.4279e+05
3.7199e+06,-5.9481e+06,-1.4117e+06,-5.6651e+06,-3.4419e+06,-1.0214e+06
3.716e+06,-5.9328e+06,-1.4846e+06,-5.6552e+06,-3.4356e+06,-1.1e+06
3.7116e+06,-5.9168e+06,-1.5574e+06,-5.6445e+06,-3.4288e+06,-1.1784e+06
3.7069e+06,-5.9002e+06,-1.63e+06,-5.633e+06,-3.4216e+06,-1.2566e+06
3.7017e+06,-5.883e+06,-1.7025e+06,-5.6209e+06,-3.414e+06,-1.3347e+06
3.6962e+06,-5.8651e+06,-1.7747e+06,-5.608e+06,-3.4059e+06,-1.4125e+06
3.6903e+06,-5.8466e+06,-1.8468e+06,-5.5943e+06,-3.3973e+06,-1.4902e+06
3.6839e+06,-5.8275e+06,-1.9186e+06,-5.5799e+06,-3.3883e+06,-1.5677e+06
3.6772e+06,-5.8077e+06,-1.9903e+06,-5.5648e+06,-3.3789e+06,-1.645e+06
3.67e+06,-5.7873e+06,-2.0617e+06,-5.5489e+06,-3.369e+06,-1.7221e+06
3.6625e+06,-5.7662e+06,-2.1329e+06,-5.5323e+06,-3.3586e+06,-1.799e+06
3.6545e+06,-5.7446e+06,-2.2039e+06,-5.515e+06,-3.3479e+06,-1.8756e+06
3.6462e+06,-5.7223e+06,-2.2746e+06,-5.497e+06,-3.3366e+06,-1.952e+06
3.6374e+06,-5.6994e+06,-2.3451e+06,-5.4782e+06,-3.325e+06,-2.0281e+06
3.6283e+06,-5.6758e+06,-2.4153e+06,-5.4587e+06,-3.3129e+06,-2.1039e+06
3.6188e+06,-5.6517e+06,-2.4853e+06,-5.4385e+06,-3.3004e+06,-2.1795e+06
3.6089e+06,-5.6269e+06,-2.555e+06,-5.4176e+06,-3.2874e+06,-2.2548e+06
3.5985e+06,-5.6015e+06,-2.6244e+06,-5.396e+06,-3.274e+06,-2.3298e+06
3.5878e+06,-5.5755e+06,-2.6935e+06,-5.3736e+06,-3.2602e+06,-2.4045e+06
3.5767e+06,-5.5489e+06,-2.7624e+06,-5.3506e+06,-3.246e+06,-2.4788e+06
3.5652e+06,-5.5217e+06,-2.8309e+06,-5.3269e+06,-3.2313e+06,-2.5529e+06
3.5534e+06,-5.494e+06,-2.8991e+06,-5.3025e+06,-3.2162e+06,-2.6266e+06
3.5411e+06,-5.4656e+06,-2.967e+06,-5.2773e+06,-3.2007e+06,-2.7e+06
3.5285e+06,-5.4366e+06,-3.0346e+06,-5.2515e+06,-3.1848e+06,-2.773e+06
3.5154e+06,-5.407e+06,-3.1019e+06,-5.225e+06,-3.1684e+06,-2.8456e+06
3.502e+06,-5.3768e+06,-3.1688e+06,-5.1979e+06,-3.1517e+06,-2.9179e+06
3.4882e+06,-5.3461e+06,-3.2354e+06,-5.17e+06,-3.1345e+06,-2.9898e+06
3.4741e+06,-5.3147e+06,-3.3016e+06,-5.1415e+06,-3.1169e+06,-3.0614e+06
3.4595e+06,-5.2828e+06,-3.3675e+06,-5.1123e+06,-3.099e+06,-3.1325e+06
3.4446e+06,-5.2503e+06,-3.433e+06,-5.0825e+06,-3.0806e+06,-3.2032e+06
3.4293e+06,-5.2173e+06,-3.4981e+06,-5.052e+06,-3.0618e+06,-3.2735e+06
3.4136e+06,-5.1836e+06,-3.5629e+06,-5.0208e+06,-3.0426e+06,-3.3434e+06
3.3976e+06,-5.1494e+06,-3.6273e+06,-4.989e+06,-3.0231e+06,-3.4128e+06
3.3812e+06,-5.1147e+06,-3.6912e+06,-4.9565e+06,-3.0031e+06,-3.4818e+06
3.3644e+06,-5.0794e+06,-3.7548e+06,-4.9234e+06,-2.9828e+06,-3.5504e+06
3.3472e+06,-5.0435e+06,-3.8179e+06,-4.8897e+06,-2.962e+06,-3.6185e+06
3.3297e+06,-5.0071e+06,-3.8807e+06,-4.8554e+06,-2.9409e+06,-3.6861e+06
3.3118e+06,-4.9702e+06,-3.943e+06,-4.8204e+06,-2.9194e+06,-3.7533e+06
3.2936e+06,-4.9327e+06,-4.0049e+06,-4.7848e+06,-2.8976e+06,-3.82e+06
3.275e+06,-4.8947e+06,-4.0664e+06,-4.7486e+06,-2.8753e+06,-3.8861e+06
3.2561e+06,-4.8561e+06,-4.1274e+06,-4.7117e+06,-2.8527e+06,-3.9518e+06
3.2368e+06,-4.817e+06,-4.1879e+06,-4.6743e+06,-2.8298e+06,-4.017e+06
3.2171e+06,-4.7774e+06,-4.2481e+06,-4.6363e+06,-2.8065e+06,-4.0817e+06
3.1971e+06,-4.7373e+06,-4.3077e+06,-4.5977e+06,-2.7828e+06,-4.1458e+06
3.1768e+06,-4.6966e+06,-4.3669e+06,-4.5585e+06,-2.7587e+06,-4.2095e+06
3.1561e+06,-4.6555e+06,-4.4256e+06,-4.5187e+06,-2.7343e+06,-4.2725e+06
3.135e+06,-4.6138e+06,-4.4838e+06,-4.4783e+06,-2.7096e+06,-4.3351e+06
3.1136e+06,-4.5716e+06,-4.5416e+06,-4.4374e+06,-2.6845e+06,-4.3971e+06
3.0919e+06,-4.529e+06,-4.5988e+06,-4.3959e+06,-2.6591e+06,-4.4585e+06
3.0699e+06,-4.4858e+06,-4.6555e+06,-4.3539e+06,-2.6333e+06,-4.5194e+06
3.0475e+06,-4.4422e+06,-4.7118e+06,-4.3113e+06,-2.6072e+06,-4.5797e+06
3.0248e+06,-4.398e+06,-4.7675e+06,-4.2682e+06,-2.5808e+06,-4.6394e+06
3.0017e+06,-4.3534e+06,-4.8227e+06,-4.2245e+06,-2.5541e+06,-4.6985e+06
2.9783e+06,-4.3084e+06,-4.8774e+06,-4.1803e+06,-2.527e+06,-4.7571e+06
2.9546e+06,-4.2628e+06,-4.9315e+06,-4.1355e+06,-2.4996e+06,-4.815e+06
2.9306e+06,-4.2168e+06,-4.9852e+06,-4.0903e+06,-2.4719e+06,-4.8724e+06
2.9063e+06,-4.1703e+06,-5.0382e+06,-4.0445e+06,-2.4439e+06,-4.9291e+06
2.8816e+06,-4.1234e+06,-5.0908e+06,-3.9983e+06,-2.4156e+06,-4.9852e+06
2.8566e+06,-4.076e+06,-5.1427e+06,-3.9515e+06,-2.3869e+06,-5.0407e+06
2.8314e+06,-4.0282e+06,-5.1941e+06,-3.9042e+06,-2.358e+06,-5.0956e+06
2.8058e+06,-3.98e+06,-5.245e+06,-3.8565e+06,-2.3288e+06,-5.1498e+06
2.7799e+06,-3.9313e+06,-5.2953e+06,-3.8082e+06,-2.2993e+06,-5.2034e+06
2.7537e+06,-3.8822e+06,-5.345e+06,-3.7595e+06,-2.2695e+06,-5.2563e+06
2.7272e+06,-3.8326e+06,-5.3941e+06,-3.7104e+06,-2.2395e+06,-5.3086e+06
2.7004e+06,-3.7827e+06,-5.4426e+06,-3.6607e+06,-2.2091e+06,-5.3602e+06
2.6733e+06,-3.7323e+06,-5.4906e+06,-3.6107e+06,-2.1785e+06,-5.4112e+06
2.6459e+06,-3.6816e+06,-5.5379e+06,-3.5601e+06,-2.1476e+06,-5.4615e+06
2.6183e+06,-3.6304e+06,-5.5847e+06,-3.5092e+06,-2.1164e+06,-5.5111e+06
2.5903e+06,-3.5788e+06,-5.6308e+06,-3.4578e+06,-2.085e+06,-5.5601e+06
2.5621e+06,-3.5269e+06,-5.6763e+06,-3.4059e+06,-2.0534e+06,-5.6083e+06
2.5336e+06,-3.4745e+06,-5.7212e+06,-3.3537e+06,-2.0214e+06,-5.6559e+06
2.5048e+06,-3.4218e+06,-5.7655e+06,-3.301e+06,-1.9893e+06,-5.7028e+06
2.4758e+06,-3.3687e+06,-5.8092e+06,-3.248e+06,-1.9569e+06,-5.749e+06
2.4464e+06,-3.3153e+06,-5.8522e+06,-3.1945e+06,-1.9242e+06,-5.7944e+06
2.4168e+06,-3.2615e+06,-5.8946e+06,-3.1407e+06,-1.8913e+06,-5.8392e+06
2.387e+06,-3.2073e+06,-5.9363e+06,-3.0865e+06,-1.8582e+06,-5.8833e+06
2.3569e+06,-3.1528e+06,-5.9774e+06,-3.0319e+06,-1.8249e+06,-5.9266e+06
2.3265e+06,-3.0979e+06,-6.0179e+06,-2.9769e+06,-1.7913e+06,-5.9693e+06
2.2959e+06,-3.0428e+06,-6.0577e+06,-2.9216e+06,-1.7575e+06,-6.0112e+06
2.265e+06,-2.9872e+06,-6.0968e+06,-2.8659e+06,-1.7235e+06,-6.0524e+06
2.2339e+06,-2.9314e+06,-6.1353e+06,-2.8099e+06,-1.6893e+06,-6.0928e+06
2.2025e+06,-2.8752e+06,-6.1731e+06,-2.7535e+06,-1.6549e+06,-6.1326e+06
2.1709e+06,-2.8187e+06,-6.2103e+06,-2.6968e+06,-1.6203e+06,-6.1716e+06
2.1391e+06,-2.7619e+06,-6.2467e+06,-2.6398e+06,-1.5855e+06,-6.2098e+06
2.107e+06,-2.7049e+06,-6.2825e+06,-2.5825e+06,-1.5506e+06,-6.2473e+06
2.0747e+06,-2.6475e+06,-6.3176e+06,-2.5248e+06,-1.5154e+06,-6.2841e+06
2.0422e+06,-2.5898e+06,-6.352e+06,-2.4669e+06,-1.48e+06,-6.3201e+06
2.0095e+06,-2.5319e+06,-6.3858e+06,-2.4087e+06,-1.4445e+06,-6.3553e+06
1.9765e+06,-2.4736e+06,-6.4188e+06,-2.3501e+06,-1.4088e+06,-6.3898e+06
1.9433e+06,-2.4151e+06,-6.4511e+06,-2.2913e+06,-1.3729e+06,-6.4236e+06
1.9099e+06,-2.3564e+06,-6.4828e+06,-2.2323e+06,-1.3369e+06,-6.4566e+06
1.8763e+06,-2.2974e+06,-6.5137e+06,-2.1729e+06,-1.3007e+06,-6.4888e+06
1.8425e+06,-2.2381e+06,-6.5439e+06,-2.1133e+06,-1.2644e+06,-6.5202e+06
1.8085e+06,-2.1786e+06,-6.5734e+06,-2.0535e+06,-1.2279e+06,-6.5509e+06
1.7743e+06,-2.1188e+06,-6.6022e+06,-1.9934e+06,-1.1913e+06,-6.5808e+06
1.7399e+06,-2.0589e+06,-6.6303e+06,-1.9331e+06,-1.1545e+06,-6.61e+06
1.7054e+06,-1.9987e+06,-6.6576e+06,-1.8726e+06,-1.1176e+06,-6.6384e+06
1.6706e+06,-1.9383e+06,-6.6843e+06,-1.8118e+06,-1.0805e+06,-6.6659e+06
1.6356e+06,-1.8776e+06,-6.7102e+06,-1.7508e+06,-1.0434e+06,-6.6928e+06
1.6005e+06,-1.8168e+06,-6.7353e+06,-1.6896e+06,-1.0061e+06,-6.7188e+06
1.5652e+06,-1.7558e+06,-6.7598e+06,-1.6283e+06,-9.687e+05,-6.7441e+06
1.5297e+06,-1.6946e+06,-6.7835e+06,-1.5667e+06,-9.3118e+05,-6.7685e+06
1.4941e+06,-1.6331e+06,-6.8065e+06,-1.505e+06,-8.9356e+05,-6.7922e+06
1.4583e+06,-1.5716e+06,-6.8287e+06,-1.4431e+06,-8.5583e+05,-6.8151e+06
1.4224e+06,-1.5098e+06,-6.8502e+06,-1.381e+06,-8.1801e+05,-6.8373e+06
1.3862e+06,-1.4479e+06,-6.8709e+06,-1.3187e+06,-7.8009e+05,-6.8586e+06
1.35e+06,-1.3858e+06,-6.8909e+06,-1.2563e+06,-7.4208e+05,-6.8792e+06
1.3136e+06,-1.3236e+06,-6.9102e+06,-1.1938e+06,-7.0399e+05,-6.8989e+06
1.277e+06,-1.2612e+06,-6.9287e+06,-1.1311e+06,-6.6581e+05,-6.9179e+06
1.2403e+06,-1.1987e+06,-6.9464e+06,-1.0683e+06,-6.2756e+05,-6.9361e+06
1.2035e+06,-1.1361e+06,-6.9634e+06,-1.0054e+06,-5.8924e+05,-6.9535e+06
1.1666e+06,-1.0733e+06,-6.9796e+06,-9.4236e+05,-5.5085e+05,-6.9701e+06
1.1295e+06,-1.0105e+06,-6.9951e+06,-8.7921e+05,-5.124e+05,-6.9859e+06
1.0923e+06,-9.4748e+05,-7.0098e+06,-8.1597e+05,-4.7389e+05,-7.0009e+06
1.0549e+06,-8.8439e+05,-7.0237e+06,-7.5263e+05,-4.3533e+05,-7.0151e+06
1.0175e+06,-8.2121e+05,-7.0369e+06,-6.8921e+05,-3.9672e+05,-7.0286e+06
9.7995e+05,-7.5794e+05,-7.0494e+06,-6.2571e+05,-3.5806e+05,-7.0412e+06
9.4229e+05,-6.9458e+05,-7.061e+06,-5.6214e+05,-3.1936e+05,-7.053e+06
9.0453e+05,-6.3115e+05,-7.0719e+06,-4.985e+05,-2.8063e+05,-7.0641e+06
8.6668e+05,-5.6765e+05,-7.082e+06,-4.3481e+05,-2.4187e+05,-7.0744e+06
8.2872e+05,-5.0409e+05,-7.0914e+06,-3.7108e+05,-2.0308e+05,-7.0839e+06
7.9068e+05,-4.4047e+05,-7.0999e+06,-3.073e+05,-1.6426e+05,-7.0925e+06
7.5255e+05,-3.7681e+05,-7.1077e+06,-2.4348e+05,-1.2543e+05,-7.1004e+06
7.1435e+05,-3.131e+05,-7.1148e+06,-1.7964e+05,-86583,-7.1076e+06
6.7606e+05,-2.4936e+05,-7.121e+06,-1.1578e+05,-47728,-7.1139e+06
6.377e+05,-1.856e+05,-7.1265e+06,-51908,-8866.7,-7.1194e+06
5.9927e+05,-1.2181e+05,-7.1312e+06,11971,29995,-7.1242e+06
5.6077e+05,-58010,-7.1352e+06,75849,68854,-7.1281e+06
5.2222e+05,5796.4,-7.1383e+06,1.3972e+05,1.077e+05,-7.1313e+06
4.836e+05,69602,-7.1407e+06,2.0357e+05,1.4654e+05,-7.1337e+06
4.4494e+05,1.334e+05,-7.1423e+06,2.674e+05,1.8537e+05,-7.1353e+06
4.0623e+05,1.9718e+05,-7.1431e+06,3.3121e+05,2.2417e+05,-7.1361e+06


==> figures/data/sat_end.dat <==
s1x,s1y,s1z,s2x,s2y,s2z
6.377e+05,-1.856e+05,-7.1265e+06,-51908,-8866.7,-7.1194e+06
5.9927e+05,-1.2181e+05,-7.1312e+06,11971,29995,-7.1242e+06
5.6077e+05,-58010,-7.1352e+06,75849,68854,-7.1281e+06
5.2222e+05,5796.4,-7.1383e+06,1.3972e+05,1.077e+05,-7.1313e+06
4.836e+05,69602,-7.1407e+06,2.0357e+05,1.4654e+05,-7.1337e+06
4.4494e+05,1.334e+05,-7.1423e+06,2.674e+05,1.8537e+05,-7.1353e+06
4.0623e+05,1.9718e+05,-7.1431e+06,3.3121e+05,2.2417e+05,-7.1361e+06
0.3752e+06,0.2482e+06,-7.1433e+06,0.3822e+06,0.2552e+06,-7.1363e+06


==> figures/data/sat_start.dat <==
s1x,s1y,s1z,s2x,s2y,s2z
-3.7179e+06,6.1141e+06,14944,6.4654e+06,3.9334e+06,-4.9558e+05
-3.7216e+06,6.1112e+06,89428,6.4693e+06,3.9355e+06,-4.255e+05


==> figures/data/satphi_trans.dat <==
s2x,s2y,s2z,p2x,p2y,p2z
-3712900,6114100,14944,-3712700,6114200,13254
-3709000,6116200,85024,-3708800,6116400,83334


==> figures/data/w_dagger.dat <==
t,y1
1,8.9873e-05
2,9.1023e-05
3,9.2251e-05
4,9.3555e-05
5,9.4935e-05
6,9.6387e-05
7,9.7911e-05
8,9.9504e-05
9,0.00010117
10,0.00010289
11,0.00010468
12,0.00010653
13,0.00010844
14,0.00011041
15,0.00011243
16,0.00011451
17,0.00011663
18,0.0001188
19,0.00012102
20,0.00012329
21,0.0001256
22,0.00012794
23,0.00013032
24,0.00013274
25,0.0001352
26,0.00013768
27,0.00014019
28,0.00014273
29,0.00014529
30,0.00014787
31,0.00015047
32,0.00015309
33,0.00015573
34,0.00015837
35,0.00016103
36,0.00016369
37,0.00016636
38,0.00016903
39,0.0001717
40,0.00017437
41,0.00017703
42,0.00017968
43,0.00018232
44,0.00018496
45,0.00018757
46,0.00019017
47,0.00019274
48,0.0001953
49,0.00019782
50,0.00020032
51,0.00020279
52,0.00020522
53,0.00020762
54,0.00020998
55,0.0002123
56,0.00021457
57,0.0002168
58,0.00021898
59,0.0002211
60,0.00022318
61,0.00022519
62,0.00022715
63,0.00022905
64,0.00023088
65,0.00023265
66,0.00023436
67,0.00023599
68,0.00023755
69,0.00023904
70,0.00024046
71,0.00024179
72,0.00024305
73,0.00024423
74,0.00024533
75,0.00024634
76,0.00024727
77,0.00024811
78,0.00024886
79,0.00024953
80,0.0002501
81,0.00025059
82,0.00025099
83,0.00025129
84,0.0002515
85,0.00025161
86,0.00025164
87,0.00025157
88,0.0002514
89,0.00025114
90,0.00025079
91,0.00025034
92,0.0002498
93,0.00024917
94,0.00024844
95,0.00024762
96,0.00024671
97,0.00024571
98,0.00024461
99,0.00024343
100,0.00024216
101,0.00024081
102,0.00023937
103,0.00023785
104,0.00023624
105,0.00023456
106,0.00023279
107,0.00023095
108,0.00022904
109,0.00022705
110,0.00022499
111,0.00022286
112,0.00022067
113,0.00021842
114,0.0002161
115,0.00021373
116,0.0002113
117,0.00020882
118,0.00020628
119,0.0002037
120,0.00020108
121,0.00019841
122,0.00019571
123,0.00019297
124,0.00019019
125,0.00018739
126,0.00018456
127,0.0001817
128,0.00017883
129,0.00017593
130,0.00017302
131,0.0001701
132,0.00016717
133,0.00016423
134,0.00016129
135,0.00015835
136,0.00015541
137,0.00015248
138,0.00014955
139,0.00014663
140,0.00014373
141,0.00014084
142,0.00013797
143,0.00013511
144,0.00013228
145,0.00012947
146,0.00012669
147,0.00012393
148,0.0001212
149,0.00011851
150,0.00011584
151,0.00011321
152,0.00011061
153,0.00010805
154,0.00010552
155,0.00010303
156,0.00010058
157,9.8171e-05
158,9.5798e-05
159,9.3465e-05
160,9.1172e-05
161,8.8919e-05
162,8.6705e-05
163,8.4532e-05
164,8.2399e-05
165,8.0304e-05
166,7.8249e-05
167,7.6233e-05
168,7.4255e-05
169,7.2314e-05
170,7.0411e-05
171,6.8543e-05
172,6.6711e-05
173,6.4914e-05
174,6.315e-05
175,6.142e-05
176,5.9721e-05
177,5.8054e-05
178,5.6417e-05
179,5.481e-05
180,5.3231e-05
181,5.1679e-05
182,5.0154e-05
183,4.8655e-05
184,4.7181e-05
185,4.5731e-05
186,4.4305e-05
187,4.2901e-05
188,4.1519e-05
189,4.0158e-05
190,3.8818e-05
191,3.7497e-05
192,3.6196e-05
193,3.4913e-05
194,3.3648e-05
195,3.2401e-05
196,3.1171e-05
197,2.9957e-05
198,2.876e-05
199,2.7578e-05
200,2.6412e-05
201,2.526e-05
202,2.4123e-05
203,2.3e-05
204,2.189e-05
205,2.0793e-05
206,1.971e-05
207,1.8639e-05
208,1.7579e-05
209,1.6531e-05
210,1.5495e-05
211,1.4469e-05
212,1.3452e-05
213,1.2446e-05
214,1.1448e-05
215,1.0459e-05
216,9.4781e-06
217,8.5042e-06
218,7.5369e-06
219,6.5756e-06
220,5.6195e-06
221,4.668e-06
222,3.7203e-06
223,2.7758e-06
224,1.8336e-06
225,8.9291e-07


==> figures/data/w_star.dat <==
t,y1
1,0.00042901
2,0.00042388
3,0.00041908
4,0.00041462
5,0.0004105
6,0.00040675
7,0.00040336
8,0.00040035
9,0.00039773
10,0.00039551
11,0.00039368
12,0.00039227
13,0.00039126
14,0.00039067
15,0.0003905
16,0.00039075
17,0.00039141
18,0.00039249
19,0.00039399
20,0.0003959
21,0.00039821
22,0.00040093
23,0.00040403
24,0.00040751
25,0.00041137
26,0.0004156
27,0.00042017
28,0.00042508
29,0.00043032
30,0.00043588
31,0.00044173
32,0.00044788
33,0.00045429
34,0.00046096
35,0.00046788
36,0.00047503
37,0.00048239
38,0.00048996
39,0.00049771
40,0.00050563
41,0.00051371
42,0.00052193
43,0.00053028
44,0.00053874
45,0.0005473
46,0.00055595
47,0.00056467
48,0.00057345
49,0.00058227
50,0.00059112
51,0.00059999
52,0.00060886
53,0.00061773
54,0.00062657
55,0.00063538
56,0.00064414
57,0.00065283
58,0.00066146
59,0.00067
60,0.00067845
61,0.00068679
62,0.000695
63,0.00070309
64,0.00071103
65,0.00071882
66,0.00072644
67,0.00073389
68,0.00074115
69,0.00074822
70,0.00075508
71,0.00076172
72,0.00076814
73,0.00077433
74,0.00078027
75,0.00078596
76,0.0007914
77,0.00079656
78,0.00080145
79,0.00080607
80,0.00081039
81,0.00081442
82,0.00081814
83,0.00082157
84,0.00082468
85,0.00082747
86,0.00082995
87,0.0008321
88,0.00083392
89,0.00083541
90,0.00083657
91,0.00083739
92,0.00083788
93,0.00083803
94,0.00083783
95,0.0008373
96,0.00083643
97,0.00083522
98,0.00083367
99,0.00083179
100,0.00082957
101,0.00082702
102,0.00082414
103,0.00082094
104,0.00081741
105,0.00081356
106,0.00080941
107,0.00080494
108,0.00080017
109,0.00079511
110,0.00078976
111,0.00078412
112,0.0007782
113,0.00077202
114,0.00076558
115,0.00075888
116,0.00075194
117,0.00074477
118,0.00073736
119,0.00072974
120,0.00072192
121,0.00071389
122,0.00070568
123,0.00069729
124,0.00068873
125,0.00068001
126,0.00067115
127,0.00066215
128,0.00065303
129,0.0006438
130,0.00063446
131,0.00062503
132,0.00061551
133,0.00060593
134,0.00059629
135,0.00058659
136,0.00057686
137,0.0005671
138,0.00055732
139,0.00054752
140,0.00053774
141,0.00052796
142,0.0005182
143,0.00050846
144,0.00049877
145,0.00048911
146,0.00047952
147,0.00046998
148,0.0004605
149,0.0004511
150,0.00044178
151,0.00043255
152,0.00042341
153,0.00041436
154,0.00040542
155,0.00039657
156,0.00038784
157,0.00037922
158,0.00037071
159,0.00036232
160,0.00035404
161,0.00034589
162,0.00033786
163,0.00032994
164,0.00032215
165,0.00031448
166,0.00030693
167,0.00029951
168,0.0002922
169,0.000285
170,0.00027793
171,0.00027096
172,0.00026411
173,0.00025737
174,0.00025074
175,0.00024421
176,0.00023779
177,0.00023146
178,0.00022523
179,0.0002191
180,0.00021306
181,0.0002071
182,0.00020123
183,0.00019545
184,0.00018975
185,0.00018412
186,0.00017857
187,0.0001731
188,0.0001677
189,0.00016236
190,0.0001571
191,0.0001519
192,0.00014676
193,0.00014168
194,0.00013667
195,0.00013171
196,0.00012681
197,0.00012197
198,0.00011718
199,0.00011244
200,0.00010776
201,0.00010313
202,9.8547e-05
203,9.4014e-05
204,8.9528e-05
205,8.5088e-05
206,8.0694e-05
207,7.6344e-05
208,7.2037e-05
209,6.777e-05
210,6.3544e-05
211,5.9356e-05
212,5.5206e-05
213,5.109e-05
214,4.7007e-05
215,4.2956e-05
216,3.8935e-05
217,3.494e-05
218,3.0971e-05
219,2.7024e-05
220,2.3097e-05
221,1.9188e-05
222,1.5294e-05
223,1.1412e-05
224,7.5382e-06
225,3.671e-06

